When Exact Token Importance Is Not Enough: Limits of Top-K Selection in LLM Attention

Long-context language models often retain only a limited set of past token positions for an attention query. A common strategy scores positions individually and keeps the highest-ranked K. Yet attention weights are renormalized over the chosen set: two individually important positions need not form the best pair. We ask whether independent ranking suffices even when each importance score measures the exact downstream change in next-token predictions caused by deleting that position alone. It does not. A four-position construction makes the ranked pair incur 133.2 times the Kullback-Leibler (KL) divergence of the optimal pair, and a parametric family proves that this multiplicative gap is unbounded. An exact exchange identity and preference reversals for every K >= 2 explain the interaction. In exhaustive frozen-model audits of SmolLM2, Gemma, and Qwen, exact-singleton Top-4 leaves at least 10% relative improvement within a fully enumerated 24-position candidate pool in 55/60, 49/60, and 60/60 cases, respectively. SwapCert, a same-budget one-swap audit, detects 157/164 such cases and returns directly checkable improving supports. A KL-margin certificate relates support fidelity to next-token stability; larger-budget, multi-layer cached-decoding experiments measure predictive fidelity at K = 128 and 256. These results establish joint support quality as an essential object of analysis for sparse attention and motivate downstream-aware support selection under inference constraints.

==> figure_data/behavior_cells.csv <==
model_short,model_id,task,source_index,example_sha256,head,global_headroom_reference,dense_top1_id,dense_top1_token,dense_top1_prob,dense_top1_top2_logit_margin,rank_kl,rank_reference_kl,rank_kl_repro_abs_error,rank_reference_batch_repro_kl,rank_reference_batch_repro_abs_error,rank_tv,rank_top1_id,rank_top1_token,rank_top1_agrees_dense,rank_dense_top1_rank,rank_dense_top1_prob,rank_top5_overlap_fraction,best_swap_kl,best_swap_reference_kl,best_swap_kl_repro_abs_error,best_swap_reference_batch_repro_kl,best_swap_reference_batch_repro_abs_error,best_swap_tv,best_swap_top1_id,best_swap_top1_token,best_swap_top1_agrees_dense,best_swap_dense_top1_rank,best_swap_dense_top1_prob,best_swap_top5_overlap_fraction,oracle_kl,oracle_reference_kl,oracle_kl_repro_abs_error,oracle_reference_batch_repro_kl,oracle_reference_batch_repro_abs_error,oracle_tv,oracle_top1_id,oracle_top1_token,oracle_top1_agrees_dense,oracle_dense_top1_rank,oracle_dense_top1_prob,oracle_top5_overlap_fraction,best_swap_rescues_rank_flip,oracle_rescues_rank_flip
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,0.4484519523245376,2,<|im_end|>,0.5238410277483815,1.625,0.0002498195905081954,0.0002498195905081954,0.0,0.0002498195905081954,0.0,0.0079229196199182,2,<|im_end|>,True,1,0.5191534303748156,1.0,0.00021173214404138696,0.00021173214404138696,0.0,0.00021173214404138696,0.0,0.006626969523618244,2,<|im_end|>,True,1,0.5201687681623364,1.0,0.00013778750741587863,0.00013778750741587863,0.0,0.00013778750741587863,0.0,0.0035973259168921626,2,<|im_end|>,True,1,0.5223747458081782,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,31,0.5975865107781242,2,<|im_end|>,0.5238410277483815,1.625,0.0005110040620838153,0.0005110040620838153,0.0,0.0005110040620838153,0.0,0.015257951055748706,2,<|im_end|>,True,1,0.5099202800336122,1.0,0.00028085912393116443,0.00028085912393116443,0.0,0.00028085912393116443,0.0,0.009308786964036544,2,<|im_end|>,True,1,0.5176961723242277,1.0,0.00020563492762970016,0.00020563492762970016,0.0,0.00020563492762970016,0.0,0.007106378219539355,2,<|im_end|>,True,1,0.5194294986053203,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,0.8735983545617008,2,<|im_end|>,0.33205342646448294,0.125,0.004705684909035789,0.004705684909035789,0.0,0.004705684909035789,0.0,0.03829323102637304,2,<|im_end|>,True,1,0.3420785110091802,1.0,0.0021454570753427077,0.0021454570753427077,0.0,0.0021454570753427077,0.0,0.012416635385290871,2,<|im_end|>,True,1,0.3330816611936208,1.0,0.0005948063154162971,0.0005948063154162971,0.0,0.0005948063154162971,0.0,0.010333988090089615,2,<|im_end|>,True,1,0.33025260453908756,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,31,0.422513127063419,2,<|im_end|>,0.33205342646448294,0.125,0.00011823335047174497,0.00011823335047174497,0.0,0.00011823335047174497,0.0,0.003213457765714387,2,<|im_end|>,True,1,0.33150240476978393,1.0,6.827820784074284e-05,6.827820784074284e-05,0.0,6.827820784074284e-05,0.0,0.0025175497685314603,2,<|im_end|>,True,1,0.3313796740928906,1.0,6.827820784074284e-05,6.827820784074284e-05,0.0,6.827820784074284e-05,0.0,0.0025175497685314603,2,<|im_end|>,True,1,0.3313796740928906,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,0.4061416191852749,2,<|im_end|>,0.9846610015004013,5.5625,2.134525606226084e-05,2.134525606226084e-05,0.0,2.134525606226084e-05,0.0,0.00044024576009740946,2,<|im_end|>,True,1,0.9843913833410775,1.0,1.2991494412302428e-05,1.2991494412302428e-05,0.0,1.2991494412302428e-05,0.0,0.0001718760399201158,2,<|im_end|>,True,1,0.9846595965934933,1.0,1.2676059203209916e-05,1.2676059203209916e-05,0.0,1.2676059203209916e-05,0.0,0.00017005574864831122,2,<|im_end|>,True,1,0.9846598863329448,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,31,0.7271769296413148,2,<|im_end|>,0.9846610015004013,5.5625,4.536664391208226e-06,4.536664391208226e-06,0.0,4.536664391208226e-06,0.0,0.00010367010693320859,2,<|im_end|>,True,1,0.9846996767530521,1.0,1.2377067083963439e-06,1.2377067083963439e-06,0.0,1.2377067083963439e-06,0.0,6.19020559651694e-05,2,<|im_end|>,True,1,0.9846035945040158,1.0,1.2377067083963439e-06,1.2377067083963439e-06,0.0,1.2377067083963439e-06,0.0,6.19020559651694e-05,2,<|im_end|>,True,1,0.9846035945040158,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,0.09937409682987748,2,<|im_end|>,0.9322198910082756,3.3125,4.285629498787312e-06,4.285629498787312e-06,0.0,4.285629498787312e-06,0.0,0.0001240144994602142,2,<|im_end|>,True,1,0.9322044088433132,1.0,4.312954131559499e-06,4.312954131559499e-06,0.0,4.312954131559499e-06,0.0,0.0001279245825650801,2,<|im_end|>,True,1,0.9322412728355133,1.0,3.8597489379978425e-06,3.8597489379978425e-06,0.0,3.8597489379978425e-06,0.0,0.00011911994557942492,2,<|im_end|>,True,1,0.9322021789745704,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,31,0.0,2,<|im_end|>,0.9322198910082756,3.3125,2.3364639705430997e-06,2.3364639705430997e-06,0.0,2.3364639705430997e-06,0.0,9.13015353227577e-05,2,<|im_end|>,True,1,0.9322004849550399,1.0,3.1844132341437456e-06,3.1844132341437456e-06,0.0,3.1844132341437456e-06,0.0,0.00012481404693551258,2,<|im_end|>,True,1,0.9322726974740358,1.0,2.3364639705430997e-06,2.3364639705430997e-06,0.0,2.3364639705430997e-06,0.0,9.13015353227577e-05,2,<|im_end|>,True,1,0.9322004849550399,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,0.35214875071887347,2,<|im_end|>,0.9517517728592848,4.625,0.0001609117787821165,0.0001609117787821165,0.0,0.0001609117787821165,0.0,0.0019074419359263965,2,<|im_end|>,True,1,0.95042094592845,1.0,0.0001383468984637263,0.0001383468984637263,0.0,0.0001383468984637263,0.0,0.001249389930019112,2,<|im_end|>,True,1,0.951066738734504,1.0,0.00010424689690804244,0.00010424689690804244,0.0,0.00010424689690804244,0.0,0.0010249758060674582,2,<|im_end|>,True,1,0.9521514875491958,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,31,0.8067759962200868,2,<|im_end|>,0.9517517728592848,4.625,3.516745622814246e-05,3.516745622814246e-05,0.0,3.516745622814246e-05,0.0,0.0007403444775756429,2,<|im_end|>,True,1,0.9513472763049076,1.0,2.2983460923783157e-05,2.2983460923783157e-05,0.0,2.2983460923783157e-05,0.0,0.0005802709222701342,2,<|im_end|>,True,1,0.9513883782223939,1.0,6.795196695156533e-06,6.795196695156533e-06,0.0,6.795196695156533e-06,0.0,0.000268475872342259,2,<|im_end|>,True,1,0.9515833621445007,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,0.8659121596529664,2,<|im_end|>,0.6256298767052177,1.8125,0.0006246200470858641,0.0006246200470858641,0.0,0.0006246200470858641,0.0,0.015397797963546971,2,<|im_end|>,True,1,0.6115003919257839,0.8,0.000127730634609669,0.000127730634609669,0.0,0.000127730634609669,0.0,0.003327876203232649,2,<|im_end|>,True,1,0.6274536054281787,1.0,8.375395315120591e-05,8.375395315120591e-05,0.0,8.375395315120591e-05,0.0,0.0019112732674021159,2,<|im_end|>,True,1,0.6265078871711806,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,31,0.5597328973231618,2,<|im_end|>,0.6256298767052177,1.8125,9.308076971356144e-05,9.308076971356144e-05,0.0,9.308076971356144e-05,0.0,0.0024657916044877803,2,<|im_end|>,True,1,0.6264746454604477,1.0,4.098040079671968e-05,4.098040079671968e-05,0.0,4.098040079671968e-05,0.0,0.0012205216333796023,2,<|im_end|>,True,1,0.6259466516997283,1.0,4.098040079671968e-05,4.098040079671968e-05,0.0,4.098040079671968e-05,0.0,0.0012205216333796023,2,<|im_end|>,True,1,0.6259466516997283,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,0.90548560385271,2,<|im_end|>,0.9750712845768406,4.875,0.0003568456005700639,0.0003568456005700639,0.0,0.0003568456005700639,0.0,0.0042406802729317,2,<|im_end|>,True,1,0.9708380945529167,1.0,4.2666504750665175e-05,4.2666504750665175e-05,0.0,4.2666504750665175e-05,0.0,0.00035121027804525774,2,<|im_end|>,True,1,0.9749998538795125,1.0,3.372704645569658e-05,3.372704645569658e-05,0.0,3.372704645569658e-05,0.0,0.00035482034065106996,2,<|im_end|>,True,1,0.9752196215669263,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,31,0.0,2,<|im_end|>,0.9750712845768406,4.875,6.212705731823391e-06,6.212705731823391e-06,0.0,6.212705731823391e-06,0.0,0.00014916508672868864,2,<|im_end|>,True,1,0.9749933183679369,1.0,1.556648805674444e-05,1.556648805674444e-05,0.0,1.556648805674444e-05,0.0,0.0002970389504233407,2,<|im_end|>,True,1,0.9748932208868099,1.0,6.212705731823391e-06,6.212705731823391e-06,0.0,6.212705731823391e-06,0.0,0.00014916508672868864,2,<|im_end|>,True,1,0.9749933183679369,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,0.9606789448475626,2,<|im_end|>,0.9647087650996787,3.5,0.0002559038462504883,0.0002559038462504883,0.0,0.0002559038462504883,0.0,0.004201262349989413,2,<|im_end|>,True,1,0.9605461212599875,1.0,1.1405402555344666e-05,1.1405402555344666e-05,0.0,1.1405402555344666e-05,0.0,0.00014012462228041916,2,<|im_end|>,True,1,0.9648148885402473,1.0,1.0062409252136314e-05,1.0062409252136314e-05,0.0,1.0062409252136314e-05,0.0,8.801685025421415e-05,2,<|im_end|>,True,1,0.964746169344482,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,31,0.9930955516942139,2,<|im_end|>,0.9647087650996787,3.5,0.0010245930613052823,0.0010245930613052823,0.0,0.0010245930613052823,0.0,0.00861453204828504,2,<|im_end|>,True,1,0.9561098618289826,1.0,1.8161268276040805e-05,1.8161268276040805e-05,0.0,1.8161268276040805e-05,0.0,0.0003506434034195767,2,<|im_end|>,True,1,0.9649900213685321,1.0,7.074249826249559e-06,7.074249826249559e-06,0.0,7.074249826249559e-06,0.0,0.00021984035857247242,2,<|im_end|>,True,1,0.9649170845937771,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,0.977190347289932,2,<|im_end|>,0.8177253833287018,2.75,0.006793835597405068,0.006793835597405068,0.0,0.006793835597405068,0.0,0.04361656528790231,2,<|im_end|>,True,1,0.7742786943626494,1.0,0.0003706817936167772,0.0003706817936167772,0.0,0.0003706817936167772,0.0,0.004972786117782718,2,<|im_end|>,True,1,0.8211594799327468,1.0,0.0001549650305461063,0.0001549650305461063,0.0,0.0001549650305461063,0.0,0.002554452781769296,2,<|im_end|>,True,1,0.8193383728951106,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,31,0.0252311961037975,2,<|im_end|>,0.8177253833287018,2.75,0.00011974588509871607,0.00011974588509871607,0.0,0.00011974588509871607,0.0,0.0036287502735278814,2,<|im_end|>,True,1,0.8205679439524413,1.0,0.0001417312318603885,0.0001417312318603885,0.0,0.0001417312318603885,0.0,0.004562476376235266,2,<|im_end|>,True,1,0.8216841158528139,1.0,0.00011672455318916756,0.00011672455318916756,0.0,0.00011672455318916756,0.0,0.0037319757363021254,2,<|im_end|>,True,1,0.8145086960248585,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,0.716394901270776,2,<|im_end|>,0.6592597579410048,1.375,0.00035224914108419447,0.00035224914108419447,0.0,0.00035224914108419447,0.0,0.009211193951475244,2,<|im_end|>,True,1,0.6521135644383175,1.0,0.00029418600897972245,0.00029418600897972245,0.0,0.00029418600897972245,0.0,0.008310334446096166,2,<|im_end|>,True,1,0.652991338225009,1.0,9.989965243446735e-05,9.989965243446735e-05,0.0,9.989965243446735e-05,0.0,0.0014975096582266268,2,<|im_end|>,True,1,0.6597226952984392,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,31,0.8731324773179455,2,<|im_end|>,0.6592597579410048,1.375,0.00011150415143685254,0.00011150415143685254,0.0,0.00011150415143685254,0.0,0.0037225879223331034,2,<|im_end|>,True,1,0.6618879191650605,1.0,7.053060646944017e-05,7.053060646944017e-05,0.0,7.053060646944017e-05,0.0,0.0024838019367334676,2,<|im_end|>,True,1,0.660942768796579,1.0,1.4146255461558123e-05,1.4146255461558123e-05,0.0,1.4146255461558123e-05,0.0,0.0004286858043120384,2,<|im_end|>,True,1,0.6593495154086972,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,0.8770170222736721,2,<|im_end|>,0.5708952902917686,0.8125,0.0017611362512300749,0.0017611362512300749,0.0,0.0017611362512300749,0.0,0.026450204064330435,2,<|im_end|>,True,1,0.5953837427628956,1.0,0.0006327016749104932,0.0006327016749104932,0.0,0.0006327016749104932,0.0,0.014400944979297616,2,<|im_end|>,True,1,0.581338105685481,1.0,0.00021658978035805682,0.00021658978035805682,0.0,0.00021658978035805682,0.0,0.002755797602549974,2,<|im_end|>,True,1,0.5710300363604868,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,31,0.8553035558159554,2,<|im_end|>,0.5708952902917686,0.8125,0.0004714878590754198,0.0004714878590754198,0.0,0.0004714878590754198,0.0,0.01363839526527727,2,<|im_end|>,True,1,0.5603698260260963,1.0,0.00029619090831654003,0.00029619090831654003,0.0,0.00029619090831654003,0.0,0.007329177366446036,2,<|im_end|>,True,1,0.5757070719627662,1.0,6.822261668416115e-05,6.822261668416115e-05,0.0,6.822261668416115e-05,0.0,0.002115176952301292,2,<|im_end|>,True,1,0.5717784563885325,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,0.31708091003320127,2,<|im_end|>,0.4507112907349195,1.5625,0.0009265746672341441,0.0009265746672341441,0.0,0.0009265746672341441,0.0,0.013669256893844768,2,<|im_end|>,True,1,0.45675232941342025,0.8,0.0008580708891899728,0.0008580708891899728,0.0,0.0008580708891899728,0.0,0.010989571297169319,2,<|im_end|>,True,1,0.4534716616789371,1.0,0.0006327755285338311,0.0006327755285338311,0.0,0.0006327755285338311,0.0,0.007018430419670268,2,<|im_end|>,True,1,0.45092148552558875,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,31,0.49369125061276314,2,<|im_end|>,0.4507112907349195,1.5625,0.0005154394339523917,0.0005154394339523917,0.0,0.0005154394339523917,0.0,0.01426216743754705,2,<|im_end|>,True,1,0.4606808860114888,1.0,0.00026819960444825555,0.00026819960444825555,0.0,0.00026819960444825555,0.0,0.005084954713133333,2,<|im_end|>,True,1,0.4499611979350262,1.0,0.00026097149518930073,0.00026097149518930073,0.0,0.00026097149518930073,0.0,0.005013873612101431,2,<|im_end|>,True,1,0.449922216136962,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,0.48326280184763565,2,<|im_end|>,0.7634718382405932,2.625,0.00401722269544624,0.00401722269544624,0.0,0.00401722269544624,0.0,0.024194334963108948,2,<|im_end|>,True,1,0.7773853449903512,1.0,0.003584001408471838,0.003584001408471838,0.0,0.003584001408471838,0.0,0.02231271154275749,2,<|im_end|>,True,1,0.7755024323612263,1.0,0.0020758483999989787,0.0020758483999989787,0.0,0.0020758483999989787,0.0,0.015599374855874506,2,<|im_end|>,True,1,0.7683208522683651,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,31,0.14312480655945184,2,<|im_end|>,0.7634718382405932,2.625,3.241356749941553e-05,3.241356749941553e-05,0.0,3.241356749941553e-05,0.0,0.0010203862640558196,2,<|im_end|>,True,1,0.7627332980590125,1.0,2.777438192115995e-05,2.777438192115995e-05,0.0,2.777438192115995e-05,0.0,0.0009292699984321899,2,<|im_end|>,True,1,0.7628012931524067,1.0,2.777438192115995e-05,2.777438192115995e-05,0.0,2.777438192115995e-05,0.0,0.0009292699984321899,2,<|im_end|>,True,1,0.7628012931524067,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,0.9225943535984172,2,<|im_end|>,0.8139080314557491,1.875,0.000936863853526116,0.000936863853526116,0.0,0.000936863853526116,0.0,0.014875735811346595,2,<|im_end|>,True,1,0.8281236892009278,1.0,0.00020148811255284388,0.00020148811255284388,0.0,0.00020148811255284388,0.0,0.0033186953805367943,2,<|im_end|>,True,1,0.8116207786635609,1.0,7.251855217246675e-05,7.251855217246675e-05,0.0,7.251855217246675e-05,0.0,0.0015903665663998775,2,<|im_end|>,True,1,0.8126924651509101,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,31,0.9585881868264509,2,<|im_end|>,0.8139080314557491,1.875,0.000223375904983339,0.000223375904983339,0.0,0.000223375904983339,0.0,0.007141918376330821,2,<|im_end|>,True,1,0.8206460483359894,1.0,9.250401244642514e-06,9.250401244642514e-06,0.0,9.250401244642514e-06,0.0,0.000258327708246782,2,<|im_end|>,True,1,0.8140356107533758,1.0,9.250401244642514e-06,9.250401244642514e-06,0.0,9.250401244642514e-06,0.0,0.000258327708246782,2,<|im_end|>,True,1,0.8140356107533758,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,0.9678497180951453,2,<|im_end|>,0.9954421385935815,5.5,3.924283885421694e-05,3.924283885421694e-05,0.0,3.924283885421694e-05,0.0,0.0006158936327500057,2,<|im_end|>,True,1,0.9948271004931399,1.0,3.698655763568516e-05,3.698655763568516e-05,0.0,3.698655763568516e-05,0.0,0.0005949288682994112,2,<|im_end|>,True,1,0.9948485390368198,1.0,1.261668331909863e-06,1.261668331909863e-06,0.0,1.261668331909863e-06,0.0,1.4813983501093681e-05,2,<|im_end|>,True,1,0.9954327552453271,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,31,0.99056620828927,2,<|im_end|>,0.9954421385935815,5.5,0.00014679206377426538,0.00014679206377426538,0.0,0.00014679206377426538,0.0,0.0012426171833663513,2,<|im_end|>,True,1,0.9941995214104318,1.0,1.3848057544346187e-06,1.3848057544346187e-06,0.0,1.3848057544346187e-06,0.0,2.439235997083726e-05,2,<|im_end|>,True,1,0.9954178556147609,1.0,1.3848057544346187e-06,1.3848057544346187e-06,0.0,1.3848057544346187e-06,0.0,2.439235997083726e-05,2,<|im_end|>,True,1,0.9954178556147609,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,0.16290501894048115,2,<|im_end|>,0.9612815894087261,3.9375,4.541506493878208e-06,4.541506493878208e-06,0.0,4.541506493878208e-06,0.0,0.00011577545391477467,2,<|im_end|>,True,1,0.9612373390673775,1.0,3.8016722924746606e-06,3.8016722924746606e-06,0.0,3.8016722924746606e-06,0.0,0.00010029721025563366,2,<|im_end|>,True,1,0.961244255888497,1.0,3.8016722924746606e-06,3.8016722924746606e-06,0.0,3.8016722924746606e-06,0.0,0.00010029721025563366,2,<|im_end|>,True,1,0.961244255888497,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,31,0.890119273382465,2,<|im_end|>,0.9612815894087261,3.9375,3.947245574555359e-05,3.947245574555359e-05,0.0,3.947245574555359e-05,0.0,0.001186097869611217,2,<|im_end|>,True,1,0.9623312071622399,1.0,4.337262118699924e-06,4.337262118699924e-06,0.0,4.337262118699924e-06,0.0,0.00014440796345606584,2,<|im_end|>,True,1,0.9611871094041179,1.0,4.337262118699924e-06,4.337262118699924e-06,0.0,4.337262118699924e-06,0.0,0.00014440796345606584,2,<|im_end|>,True,1,0.9611871094041179,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,0.9292225250550996,2,<|im_end|>,0.9600780909378114,4.0,0.0007396639115966209,0.0007396639115966209,0.0,0.0007396639115966209,0.0,0.0052811118518946406,2,<|im_end|>,True,1,0.9566564323880407,0.8,0.00016264588671164985,0.00016264588671164985,0.0,0.00016264588671164985,0.0,0.0024727674031136604,2,<|im_end|>,True,1,0.9620069566916641,1.0,5.235154397067684e-05,5.235154397067684e-05,0.0,5.235154397067684e-05,0.0,0.0009263815985252916,2,<|im_end|>,True,1,0.9592567374493136,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,31,0.02152254167556936,2,<|im_end|>,0.9600780909378114,4.0,3.639175996743826e-05,3.639175996743826e-05,0.0,3.639175996743826e-05,0.0,0.001201200872610368,2,<|im_end|>,True,1,0.958913491125647,1.0,3.733427599542093e-05,3.733427599542093e-05,0.0,3.733427599542093e-05,0.0,0.0012245373257359822,2,<|im_end|>,True,1,0.9588990204193387,0.8,3.5608516796891755e-05,3.5608516796891755e-05,0.0,3.5608516796891755e-05,0.0,0.0006113493151933645,2,<|im_end|>,True,1,0.9605165224533786,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,0.9583855579638603,2,<|im_end|>,0.904676731555008,3.9375,0.0011386120899809348,0.0011386120899809348,0.0,0.0011386120899809348,0.0,0.012926430200755939,2,<|im_end|>,True,1,0.9176016580317472,1.0,0.00010525235079827467,0.00010525235079827467,0.0,0.00010525235079827467,0.0,0.00204471553180281,2,<|im_end|>,True,1,0.9061200254084211,1.0,4.738270682015957e-05,4.738270682015957e-05,0.0,4.738270682015957e-05,0.0,0.0006971303750126113,2,<|im_end|>,True,1,0.9049830154785089,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,31,0.9769459889310835,2,<|im_end|>,0.904676731555008,3.9375,0.0007028183644866761,0.0007028183644866761,0.0,0.0007028183644866761,0.0,0.009896001895274332,2,<|im_end|>,True,1,0.9144699980191942,1.0,0.00014673907564279032,0.00014673907564279032,0.0,0.00014673907564279032,0.0,0.003129501560924485,2,<|im_end|>,True,1,0.9067922458959554,1.0,1.6202782354313622e-05,1.6202782354313622e-05,0.0,1.6202782354313622e-05,0.0,0.0005814621704103006,2,<|im_end|>,True,1,0.9041932140374936,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,0.9909038607416634,2,<|im_end|>,0.9469393236058093,3.0,0.00040406689730948146,0.00040406689730948146,0.0,0.00040406689730948146,0.0,0.005779412984830584,2,<|im_end|>,True,1,0.9526439103249299,1.0,5.245261242251514e-06,5.245261242251514e-06,0.0,5.245261242251514e-06,0.0,4.9921205668205176e-05,2,<|im_end|>,True,1,0.9469672657993768,1.0,3.675448767611059e-06,3.675448767611059e-06,0.0,3.675448767611059e-06,0.0,4.456119042496769e-05,2,<|im_end|>,True,1,0.9469667635864519,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,31,0.9989897093902321,2,<|im_end|>,0.9469393236058093,3.0,0.0003790186981711041,0.0003790186981711041,0.0,0.0003790186981711041,0.0,0.005941059763558915,2,<|im_end|>,True,1,0.952880383369368,1.0,3.829190316886671e-07,3.829190316886671e-07,0.0,3.829190316886671e-07,0.0,7.5819689312529796e-06,2,<|im_end|>,True,1,0.9469377159423445,1.0,3.829190316886671e-07,3.829190316886671e-07,0.0,3.829190316886671e-07,0.0,7.5819689312529796e-06,2,<|im_end|>,True,1,0.9469377159423445,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,0.9783660176897109,2,<|im_end|>,0.9585932293234987,3.25,0.00031583790460040084,0.00031583790460040084,0.0,0.00031583790460040084,0.0,0.004960606711269814,2,<|im_end|>,True,1,0.9537569134090879,1.0,2.455699970143339e-05,2.455699970143339e-05,0.0,2.455699970143339e-05,0.0,0.0002545763200347121,2,<|im_end|>,True,1,0.9587386254082632,1.0,6.832831641043882e-06,6.832831641043882e-06,0.0,6.832831641043882e-06,0.0,9.201525894039862e-05,2,<|im_end|>,True,1,0.9585959117069077,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,31,0.5852706387490614,2,<|im_end|>,0.9585932293234987,3.25,2.9521881721887557e-05,2.9521881721887557e-05,0.0,2.9521881721887557e-05,0.0,0.00021559886660972154,2,<|im_end|>,True,1,0.9585865321104552,1.0,1.7557603371187887e-05,1.7557603371187887e-05,0.0,1.7557603371187887e-05,0.0,0.00023726676750817084,2,<|im_end|>,True,1,0.958810291609446,1.0,1.2243591149444186e-05,1.2243591149444186e-05,0.0,1.2243591149444186e-05,0.0,0.00014874162419208935,2,<|im_end|>,True,1,0.9585515826941877,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,0.9983913830352922,2,<|im_end|>,0.419961759617414,0.25,0.0018957815633996425,0.0018957815633996425,0.0,0.0018957815633996425,0.0,0.030133662222807233,2,<|im_end|>,True,1,0.38984503763961814,1.0,3.4113400715631253e-06,3.4113400715631253e-06,0.0,3.4113400715631253e-06,0.0,6.800166175404924e-05,2,<|im_end|>,True,1,0.419951489832106,1.0,3.0495863842648453e-06,3.0495863842648453e-06,0.0,3.0495863842648453e-06,0.0,5.9869253745438336e-05,2,<|im_end|>,True,1,0.419973109835994,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,31,0.9998158788163588,2,<|im_end|>,0.419961759617414,0.25,0.00191408148430218,0.00191408148430218,0.0,0.00191408148430218,0.0,0.0307033840629689,2,<|im_end|>,True,1,0.4506587028114025,1.0,1.2508906691096184e-06,1.2508906691096184e-06,0.0,1.2508906691096184e-06,0.0,3.60617658363307e-05,2,<|im_end|>,True,1,0.4199505498573866,1.0,3.524229484753295e-07,3.524229484753295e-07,0.0,3.524229484753295e-07,0.0,1.0069433343633997e-05,2,<|im_end|>,True,1,0.4199634623397918,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,0.6285709659243385,33,1,0.4157258853281366,0.875,0.0018465881801707313,0.0018465881801707313,0.0,0.0018465881801707313,0.0,0.02966205339355739,33,1,True,1,0.3959373111416364,1.0,0.0007417785489709943,0.0007417785489709943,0.0,0.0007417785489709943,0.0,0.01217847974805334,33,1,True,1,0.4100653925735189,1.0,0.0006858764640963484,0.0006858764640963484,0.0,0.0006858764640963484,0.0,0.011269180931958622,33,1,True,1,0.41053974701471074,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,31,0.9636667365454666,33,1,0.4157258853281366,0.875,8.264481491703019e-06,8.264481491703019e-06,0.0,8.264481491703019e-06,0.0,0.000265374526328605,33,1,True,1,0.41561682030805064,1.0,4.2284765019877603e-07,4.2284765019877603e-07,0.0,4.2284765019877603e-07,0.0,9.1260552950589e-06,33,1,True,1,0.41572520201151064,1.0,3.002755833531604e-07,3.002755833531604e-07,0.0,3.002755833531604e-07,0.0,8.202562454042041e-06,33,1,True,1,0.41572426166431237,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,0.9931455083394183,33,1,0.35966457037998234,0.25,0.0019751773525864963,0.0019751773525864963,0.0,0.0019751773525864963,0.0,0.016457194675365962,33,1,True,1,0.35334105756090284,1.0,0.0004219154528859199,0.0004219154528859199,0.0,0.0004219154528859199,0.0,0.006852429614636451,33,1,True,1,0.36225507316428684,1.0,1.3538836691473746e-05,1.3538836691473746e-05,0.0,1.3538836691473746e-05,0.0,0.0001591116865462581,33,1,True,1,0.35965540940259705,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,31,0.9918846119054923,33,1,0.35966457037998234,0.25,0.0018167858721378472,0.0018167858721378472,0.0,0.0018167858721378472,0.0,0.029217254185282877,33,1,True,1,0.3887452372684741,1.0,2.455582044174863e-05,2.455582044174863e-05,0.0,2.455582044174863e-05,0.0,0.0007651405714140633,33,1,True,1,0.3599347820806407,1.0,1.47439224370174e-05,1.47439224370174e-05,0.0,1.47439224370174e-05,0.0,0.00018672306943877173,33,1,True,1,0.359707547051204,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,0.9988547749373926,33,1,0.3240054924570283,0.5,0.001791342133930548,0.001791342133930548,0.0,0.001791342133930548,0.0,0.028582423933401244,33,1,True,1,0.3390210376138448,1.0,2.728954772841648e-06,2.728954772841648e-06,0.0,2.728954772841648e-06,0.0,7.227702424968735e-05,33,1,True,1,0.32398952195864605,1.0,2.0514899074818394e-06,2.0514899074818394e-06,0.0,2.0514899074818394e-06,0.0,6.046349988872737e-05,33,1,True,1,0.3239903633090035,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,31,0.9988137095146089,33,1,0.3240054924570283,0.5,0.0019150393174108416,0.0019150393174108416,0.0,0.0019150393174108416,0.0,0.030618370393524635,33,1,True,1,0.34565219710413037,1.0,2.4616571642477924e-06,2.4616571642477924e-06,0.0,2.4616571642477924e-06,0.0,8.091399298748497e-05,33,1,True,1,0.323981245970734,1.0,2.271792921394372e-06,2.271792921394372e-06,0.0,2.271792921394372e-06,0.0,7.482856943436688e-05,33,1,True,1,0.32398322489032993,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,0.9985543817508629,33,1,0.4467633300828072,0.25,0.003365127512906559,0.003365127512906559,0.0,0.003365127512906559,0.0,0.0255669017613478,33,1,True,1,0.4592208781364832,1.0,0.00011512793646147371,0.00011512793646147371,0.0,0.00011512793646147371,0.0,0.0018496393751551983,33,1,True,1,0.44593073703525654,1.0,4.8646897433311974e-06,4.8646897433311974e-06,0.0,4.8646897433311974e-06,0.0,6.354267017579966e-05,33,1,True,1,0.44675854431987766,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,31,0.9959370644543484,33,1,0.4467633300828072,0.25,0.0037589525101060332,0.0037589525101060332,0.0,0.0037589525101060332,0.0,0.031401479057851796,33,1,True,1,0.4303925230324684,1.0,8.671445904466827e-05,8.671445904466827e-05,0.0,8.671445904466827e-05,0.0,0.0016559985675865373,33,1,True,1,0.44601083593087093,1.0,1.527238176772631e-05,1.527238176772631e-05,0.0,1.527238176772631e-05,0.0,0.00016741033146177887,33,1,True,1,0.4467384189807593,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,0.977989116325953,33,1,0.3898417973707915,0.375,0.0015320641440337433,0.0015320641440337433,0.0,0.0015320641440337433,0.0,0.02508459515427379,33,1,True,1,0.37610816170832007,1.0,0.0015032030675744866,0.0015032030675744866,0.0,0.0015032030675744866,0.0,0.02413525916939034,33,1,True,1,0.4031064922635585,1.0,3.372208565550518e-05,3.372208565550518e-05,0.0,3.372208565550518e-05,0.0,0.0010245546387887188,33,1,True,1,0.3902479803652342,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,31,0.9980158053505663,33,1,0.3898417973707915,0.375,0.0015030646074081183,0.0015030646074081183,0.0,0.0015030646074081183,0.0,0.02380363110032612,33,1,True,1,0.40251922704032705,1.0,1.3597465672152374e-05,1.3597465672152374e-05,0.0,1.3597465672152374e-05,0.0,0.00044252368843285456,33,1,True,1,0.38966813788052634,1.0,2.9823727517723394e-06,2.9823727517723394e-06,0.0,2.9823727517723394e-06,0.0,9.559206295532981e-05,33,1,True,1,0.3898046003573855,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,0.9981380475547242,34,2,0.4032429251718826,0.5,0.0014749195402344773,0.0014749195402344773,0.0,0.0014749195402344773,0.0,0.023850776099759028,34,2,True,1,0.39048985857181084,1.0,0.000620360749598297,0.000620360749598297,0.0,0.000620360749598297,0.0,0.009785694373225913,34,2,True,1,0.40758068330080427,1.0,2.7462300445245508e-06,2.7462300445245508e-06,0.0,2.7462300445245508e-06,0.0,8.200185015892547e-05,34,2,True,1,0.4032737718540915,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,31,0.9996496832995698,34,2,0.4032429251718826,0.5,0.0015377909760721856,0.0015377909760721856,0.0,0.0015377909760721856,0.0,0.024139524216163208,34,2,True,1,0.39063185544923834,1.0,0.0006263564553165343,0.0006263564553165343,0.0,0.0006263564553165343,0.0,0.009948430927081297,34,2,True,1,0.4076540821830366,1.0,5.387138606889049e-07,5.387138606889049e-07,0.0,5.387138606889049e-07,0.0,1.9640051732599444e-05,34,2,True,1,0.4032497969803738,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,0.9984156670085294,33,1,0.3016745794250112,0.125,0.004526053369269119,0.004526053369269119,0.0,0.004526053369269119,0.0,0.04298668504798867,33,1,True,1,0.2789005756782133,1.0,1.867130462910376e-05,1.867130462910376e-05,0.0,1.867130462910376e-05,0.0,0.0002538824729306354,33,1,True,1,0.30172666487471256,1.0,7.1707756740898605e-06,7.1707756740898605e-06,0.0,7.1707756740898605e-06,0.0,0.00011519543142294241,33,1,True,1,0.301659609292917,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,31,0.9995502386269817,33,1,0.3016745794250112,0.125,0.0013168793114462741,0.0013168793114462741,0.0,0.0013168793114462741,0.0,0.021310905373240683,33,1,True,1,0.29356758513663045,1.0,5.92281447215627e-07,5.92281447215627e-07,0.0,5.92281447215627e-07,0.0,1.767705488511974e-05,33,1,True,1,0.30167161858023983,1.0,5.92281447215627e-07,5.92281447215627e-07,0.0,5.92281447215627e-07,0.0,1.767705488511974e-05,33,1,True,1,0.30167161858023983,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,0.7042159203216772,34,2,0.5862799719893386,1.25,0.0014863409968197488,0.0014863409968197488,0.0,0.0014863409968197488,0.0,0.01600218609547859,34,2,True,1,0.5804183886465354,1.0,0.00043988196917179483,0.00043988196917179483,0.0,0.00043988196917179483,0.0,0.006957529305140998,34,2,True,1,0.5906360361697883,1.0,0.0004396360038324903,0.0004396360038324903,0.0,0.0004396360038324903,0.0,0.006943742700716664,34,2,True,1,0.5906257210052862,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,31,0.9981097961537267,34,2,0.5862799719893386,1.25,0.001491830435683785,0.001491830435683785,0.0,0.001491830435683785,0.0,0.016261297829486192,34,2,True,1,0.5801546887011665,1.0,2.8403728878132935e-06,2.8403728878132935e-06,0.0,2.8403728878132935e-06,0.0,9.347147831335935e-05,34,2,True,1,0.5863327545746355,1.0,2.819863627516907e-06,2.819863627516907e-06,0.0,2.819863627516907e-06,0.0,9.34155547343162e-05,34,2,True,1,0.5863331109207801,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,0.9943852397603586,33,1,0.318812750002514,0.125,0.0006754017714410917,0.0006754017714410917,0.0,0.0006754017714410917,0.0,0.010953581312751415,33,1,True,1,0.3149946727557295,1.0,2.1694023181530323e-05,2.1694023181530323e-05,0.0,2.1694023181530323e-05,0.0,0.00038451629744612524,33,1,True,1,0.3189235827130269,1.0,3.7922190120708414e-06,3.7922190120708414e-06,0.0,3.7922190120708414e-06,0.0,6.134457616385975e-05,33,1,True,1,0.3188145541366718,1.0,False,False
smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,31,0.999625652637139,33,1,0.318812750002514,0.125,0.0016701339942549747,0.0016701339942549747,0.0,0.0016701339942549747,0.0,0.026516266217831173,34,2,False,2,0.29232085018954923,1.0,9.800839788639849e-07,9.800839788639849e-07,0.0,9.800839788639849e-07,0.0,3.10092135489509e-05,33,1,True,1,0.31882086702092904,1.0,6.252102563739857e-07,6.252102563739857e-07,0.0,6.252102563739857e-07,0.0,2.2107916305982517e-05,33,1,True,1,0.3188186609850855,1.0,True,True
gemma,google/gemma-2-2b,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,0.5998259811890131,70310, Savannah,0.27945678901099297,0.875,0.0013452042750511043,0.0013452042750511052,8.673617379884035e-19,0.0013452042750511052,0.0,0.017004878744618486,70310, Savannah,True,1,0.2749121884975565,1.0,0.0005383158008689212,0.000538315800868921,2.168404344971009e-19,0.000538315800868921,0.0,0.005485075313186109,70310, Savannah,True,1,0.2784518208050309,1.0,0.0005383158008689212,0.000538315800868921,2.168404344971009e-19,0.000538315800868921,0.0,0.005485075313186109,70310, Savannah,True,1,0.2784518208050309,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,7,0.6673584908971832,70310, Savannah,0.27945678901099297,0.875,0.000587804142116514,0.0005878041421165164,2.3852447794681098e-18,0.0005878041421165164,0.0,0.008457795814626036,70310, Savannah,True,1,0.2772245081306608,1.0,0.00019552805689052456,0.00019552805689052461,5.421010862427522e-20,0.00019552805689052461,0.0,0.0024651616582401325,70310, Savannah,True,1,0.2789525447392112,1.0,0.00019552805689052456,0.00019552805689052461,5.421010862427522e-20,0.00019552805689052461,0.0,0.0024651616582401325,70310, Savannah,True,1,0.2789525447392112,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,0.5815462528630021,108,"
",0.10341015204422266,0.125,0.0019808193595948777,0.001980819359594879,1.3010426069826053e-18,0.001980819359594879,0.0,0.022886073081018032,108,"
",True,1,0.11482440768717724,1.0,0.001046162567839837,0.001046162567839841,3.903127820947816e-18,0.001046162567839841,0.0,0.012707107387177093,108,"
",True,1,0.10228841459766831,1.0,0.0008288812834239857,0.0008288812834239857,0.0,0.0008288812834239857,0.0,0.012064607265287165,108,"
",True,1,0.10211826605790152,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,7,0.29753999150861654,108,"
",0.10341015204422266,0.125,0.0014372604173118388,0.0014372604173118403,1.5178830414797062e-18,0.0014372604173118403,0.0,0.022185078053586212,108,"
",True,1,0.11398608805004745,1.0,0.0010096179649491995,0.0010096179649492047,5.204170427930421e-18,0.0010096179649492047,0.0,0.01586406113082139,108,"
",True,1,0.11507675410324733,1.0,0.0010096179649491995,0.0010096179649492047,5.204170427930421e-18,0.0010096179649492047,0.0,0.01586406113082139,108,"
",True,1,0.11507675410324733,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,0.7134383518028202,22797, Mot,0.4419057285409219,1.25,0.0019674418792249605,0.0019674418792249614,8.673617379884035e-19,0.0019674418792249614,0.0,0.021129229862515107,22797, Mot,True,1,0.4352435855314122,1.0,0.0008575134135744723,0.0008575134135744725,2.168404344971009e-19,0.0008575134135744725,0.0,0.008572480135180204,22797, Mot,True,1,0.44380024985042815,1.0,0.0005637933876428613,0.0005637933876428618,4.336808689942018e-19,0.0005637933876428618,0.0,0.008040045477179326,22797, Mot,True,1,0.44536549401313896,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,7,0.8359269132813213,22797, Mot,0.4419057285409219,1.25,0.00018867157252805064,0.00018867157252805113,4.87890977618477e-19,0.00018867157252805113,0.0,0.002409245028443452,22797, Mot,True,1,0.4411103074337098,1.0,3.095592728074444e-05,3.0955927280744415e-05,2.710505431213761e-20,3.0955927280744415e-05,0.0,0.0002916019901660488,22797, Mot,True,1,0.44187041580921393,1.0,3.095592728074444e-05,3.0955927280744415e-05,2.710505431213761e-20,3.0955927280744415e-05,0.0,0.0002916019901660488,22797, Mot,True,1,0.44187041580921393,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,0.006357888891623125,19806, Hub,0.18472169857782697,0.0,0.0005913133179600888,0.0005913133179600889,1.0842021724855044e-19,0.0005913133179600889,0.0,0.00830053378050934,19806, Hub,True,2,0.18326724533081354,1.0,0.0006396618901669806,0.00063966189016698,6.505213034913027e-19,0.00063966189016698,0.0,0.007820585828141867,19806, Hub,True,2,0.18358172418012586,1.0,0.0005875538135843608,0.0005875538135843617,8.673617379884035e-19,0.0005875538135843617,0.0,0.007498245552840148,19806, Hub,True,2,0.18354562712995248,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,7,0.6459375873487996,19806, Hub,0.18472169857782697,0.0,0.0003016580335059719,0.00030165803350597133,5.963111948670274e-19,0.00030165803350597133,0.0,0.004230892074258894,19806, Hub,True,2,0.18403988497265691,1.0,0.00014950915881457703,0.00014950915881457733,2.981555974335137e-19,0.00014950915881457733,0.0,0.0022661102484255163,19806, Hub,True,2,0.1843292114589327,1.0,0.00010680577113874123,0.00010680577113874088,3.5236570605778894e-19,0.00010680577113874088,0.0,0.0015457558406432811,19806, Hub,True,2,0.1844701972346871,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,0.3495144643634699,108,"
",0.17416915235703712,0.375,0.0008237030372657632,0.0008237030372657641,8.673617379884035e-19,0.0008237030372657641,0.0,0.010364302275488388,108,"
",True,1,0.1726759001638763,1.0,0.0005358069114012575,0.0005358069114012573,2.168404344971009e-19,0.0005358069114012573,0.0,0.0059846977197075876,108,"
",True,1,0.173531381430736,1.0,0.0005358069114012575,0.0005358069114012573,2.168404344971009e-19,0.0005358069114012573,0.0,0.0059846977197075876,108,"
",True,1,0.173531381430736,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,7,0.865298665863716,108,"
",0.17416915235703712,0.375,0.0016025472873037508,0.0016025472873037465,4.336808689942018e-18,0.0016025472873037465,0.0,0.023074818375066263,108,"
",True,1,0.19205659726208008,1.0,0.00023805244614992027,0.00023805244614992065,3.7947076036992655e-19,0.00023805244614992065,0.0,0.0031036021488126423,108,"
",True,1,0.1746060908982986,1.0,0.00021586525761629793,0.0002158652576162976,3.2526065174565133e-19,0.0002158652576162976,0.0,0.002470402627437042,108,"
",True,1,0.1739112442537534,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,0.12449306150203808,25823, Marshall,0.1428961977681333,0.375,0.0007916371869235565,0.0007916371869235558,6.505213034913027e-19,0.0007916371869235558,0.0,0.010564167762287316,25823, Marshall,True,1,0.1415259687808548,1.0,0.0006930838499245804,0.0006930838499245812,7.589415207398531e-19,0.0006930838499245812,0.0,0.008744643838243733,25823, Marshall,True,1,0.14182787748650647,1.0,0.0006930838499245804,0.0006930838499245812,7.589415207398531e-19,0.0006930838499245812,0.0,0.008744643838243733,25823, Marshall,True,1,0.14182787748650647,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,7,0.18846454380964478,25823, Marshall,0.1428961977681333,0.375,0.0010328453012993996,0.0010328453012993979,1.734723475976807e-18,0.0010328453012993979,0.0,0.016662956115776603,25823, Marshall,True,1,0.14011003421175944,1.0,0.0008381905827640722,0.0008381905827640718,4.336808689942018e-19,0.0008381905827640718,0.0,0.013530922680747652,25823, Marshall,True,1,0.14072140321244972,1.0,0.0008381905827640722,0.0008381905827640718,4.336808689942018e-19,0.0008381905827640718,0.0,0.013530922680747652,25823, Marshall,True,1,0.14072140321244972,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,0.398043452843558,235248, ,0.4109318882154343,1.375,0.0004607509599905443,0.00046075095999054475,4.336808689942018e-19,0.00046075095999054475,0.0,0.005156229252565254,235248, ,True,1,0.4122514951640122,1.0,0.000277352056974924,0.00027735205697492426,2.710505431213761e-19,0.00027735205697492426,0.0,0.0028554186579162056,235248, ,True,1,0.41034342795125117,1.0,0.000277352056974924,0.00027735205697492426,2.710505431213761e-19,0.00027735205697492426,0.0,0.0028554186579162056,235248, ,True,1,0.41034342795125117,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,7,0.3005884701899244,235248, ,0.4109318882154343,1.375,0.00011299530060110348,0.00011299530060110358,9.486769009248164e-20,0.00011299530060110358,0.0,0.0010222932944542688,235248, ,True,1,0.41102909627769296,1.0,8.770632325436897e-05,8.770632325436868e-05,2.846030702774449e-19,8.770632325436868e-05,0.0,0.0007075105804262044,235248, ,True,1,0.41093040242053813,1.0,7.903021605476735e-05,7.903021605476721e-05,1.3552527156068805e-19,7.903021605476721e-05,0.0,0.0006656499071820165,235248, ,True,1,0.41095659307472615,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,0.8209407734355917,108,"
",0.15849008609028747,0.0,0.0028302173262557163,0.002830217326255718,1.734723475976807e-18,0.002830217326255718,0.0,0.02382282317364207,108,"
",True,1,0.1591495879359979,0.8,0.0012172879410239981,0.0012172879410239927,5.421010862427522e-18,0.0012172879410239927,0.0,0.017806162300036996,108,"
",True,1,0.1554065371477738,0.8,0.0005067765254485359,0.0005067765254485369,9.75781955236954e-19,0.0005067765254485369,0.0,0.00733062993725976,108,"
",True,1,0.15737843595729445,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,7,0.9431822623129331,108,"
",0.15849008609028747,0.0,0.001575018733652182,0.0015750187336521808,1.3010426069826053e-18,0.0015750187336521808,0.0,0.02540711691267321,6287, Yes,False,1,0.15296661154388624,0.8,0.00017062257753859984,0.00017031632305802104,3.062544805788013e-07,0.00017031632305802104,0.0,0.002458768012107884,108,"
",True,1,0.15814495981579302,1.0,8.94890012608656e-05,8.948900126086578e-05,1.8973538018496328e-19,8.948900126086578e-05,0.0,0.0013838030677931418,108,"
",True,1,0.15870361860206547,1.0,True,True
gemma,google/gemma-2-2b,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,0.5883343160562423,714, The,0.4242879810867339,1.125,0.0013745183914598807,0.001374518391459885,4.336808689942018e-18,0.001374518391459885,0.0,0.021464256783312624,714, The,True,1,0.4131062287470277,1.0,0.0005658420537136063,0.0005658420537136072,9.75781955236954e-19,0.0005658420537136072,0.0,0.008389402481338506,714, The,True,1,0.42079786720330303,1.0,0.0005658420537136063,0.0005658420537136072,9.75781955236954e-19,0.0005658420537136072,0.0,0.008389402481338506,714, The,True,1,0.42079786720330303,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,7,0.8734532103858396,714, The,0.4242879810867339,1.125,0.00021901800924784486,0.0002190180092478452,3.2526065174565133e-19,0.0002190180092478452,0.0,0.002052258731353206,714, The,True,1,0.42403535744534915,1.0,5.356815472537774e-05,5.356815472537751e-05,2.303929616531697e-19,5.356815472537751e-05,0.0,0.0008118207203685308,714, The,True,1,0.42397029158819216,1.0,2.771602593799931e-05,2.77160259379993e-05,1.0164395367051604e-20,2.77160259379993e-05,0.0,0.00025256046495831174,714, The,True,1,0.4243122206929967,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,0.38537835309101565,50277, Spy,0.46439157715427604,1.0,0.0002081867334656353,0.00020818673346563498,3.2526065174565133e-19,0.00020818673346563498,0.0,0.002146962795354328,50277, Spy,True,1,0.46390540528080276,1.0,0.00014374223445254536,0.00014374223445254514,2.168404344971009e-19,0.00014374223445254514,0.0,0.0015849204681259949,50277, Spy,True,1,0.4648149629737956,1.0,0.00012795607298725036,0.00012795607298725034,2.710505431213761e-20,0.00012795607298725034,0.0,0.001112409644883994,50277, Spy,True,1,0.4643061144301554,1.0,False,False
gemma,google/gemma-2-2b,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,7,0.7076912535400937,50277, Spy,0.46439157715427604,1.0,0.0001410569199131505,0.0001410569199131505,0.0,0.0001410569199131505,0.0,0.0021447681203923923,50277, Spy,True,1,0.4634532214408846,1.0,5.522342543272331e-05,5.522342543272345e-05,1.4230153513872246e-19,5.522342543272345e-05,0.0,0.0008620493331645497,50277, Spy,True,1,0.4640108931202119,1.0,4.1232171439308375e-05,4.123217143930843e-05,5.421010862427522e-20,4.123217143930843e-05,0.0,0.000658314838106646,50277, Spy,True,1,0.4640943325750315,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,0.7635067891417923,193374, Volcanic,0.284465799600792,0.125,0.0004652330806854955,0.0004652330806854971,1.5720931501039814e-18,0.0004652330806854971,0.0,0.0042392597326091006,193374, Volcanic,True,1,0.28478702808907985,1.0,0.00012500901933920847,0.0001250090193392086,1.3552527156068805e-19,0.0001250090193392086,0.0,0.0012170109161761915,193374, Volcanic,True,1,0.28434098256428847,1.0,0.0001100244650487689,0.00011002446504876884,6.776263578034403e-20,0.00011002446504876884,0.0,0.0008927681575619983,193374, Volcanic,True,1,0.28445556510375064,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,7,0.0,193374, Volcanic,0.284465799600792,0.125,1.6845541881704844e-05,1.6845541881704874e-05,3.049318610115481e-20,1.6845541881704874e-05,0.0,0.0001963273850984307,193374, Volcanic,True,1,0.2844999666381016,1.0,3.932653453448965e-05,3.932653453448972e-05,6.776263578034403e-20,3.932653453448972e-05,0.0,0.00035280391500008986,193374, Volcanic,True,1,0.2844463711894783,1.0,1.6845541881704844e-05,1.6845541881704874e-05,3.049318610115481e-20,1.6845541881704874e-05,0.0,0.0001963273850984307,193374, Volcanic,True,1,0.2844999666381016,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,0.421297332449032,108,"
",0.13234733218235262,0.375,0.000632684277463748,0.000632684277463747,1.0842021724855044e-18,0.000632684277463747,0.0,0.005892597084370989,108,"
",True,1,0.13210813041357874,1.0,0.00042743649110003207,0.00042743649110003196,1.0842021724855044e-19,0.00042743649110003196,0.0,0.004438260175479907,108,"
",True,1,0.13205848939874767,1.0,0.00036613607908582706,0.00036613607908582717,1.0842021724855044e-19,0.00036613607908582717,0.0,0.0035272601083389593,108,"
",True,1,0.13217739997484923,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,7,0.37076961453543084,108,"
",0.13234733218235262,0.375,0.0004959578761301736,0.0004959578761301743,6.505213034913027e-19,0.0004959578761301743,0.0,0.007134469287327539,108,"
",True,1,0.13146847653856225,1.0,0.0003955252836634407,0.0003955252836634397,9.75781955236954e-19,0.0003955252836634397,0.0,0.0062601379630449405,108,"
",True,1,0.13150031329048947,1.0,0.0003120717655715786,0.0003120717655715786,0.0,0.0003120717655715786,0.0,0.004846781009690896,108,"
",True,1,0.13171247062078828,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,0.1094660061442637,118817, Macy,0.23052892498301933,0.625,0.0020322948748353296,0.0020322948748353444,1.474514954580286e-17,0.0020322948748353444,0.0,0.027551734067841126,118817, Macy,True,1,0.2524284678733682,1.0,0.0018098276715796634,0.001809827671579663,4.336808689942018e-19,0.001809827671579663,0.0,0.026775412211902196,118817, Macy,True,1,0.2519713242856724,1.0,0.0018098276715796634,0.001809827671579663,4.336808689942018e-19,0.001809827671579663,0.0,0.026775412211902196,118817, Macy,True,1,0.2519713242856724,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,7,0.08645972822088724,118817, Macy,0.23052892498301933,0.625,0.000807239306216242,0.0008072393062162408,1.1926223897340549e-18,0.0008072393062162408,0.0,0.01311144086668624,118817, Macy,True,1,0.22712658629411342,1.0,0.0007374456151915719,0.000737445615191567,4.87890977618477e-18,0.000737445615191567,0.0,0.011978450114989646,118817, Macy,True,1,0.22746056979905577,1.0,0.0007374456151915719,0.000737445615191567,4.87890977618477e-18,0.000737445615191567,0.0,0.011978450114989646,118817, Macy,True,1,0.22746056979905577,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,0.689456112182462,1375, Ar,0.3436373140041993,0.625,0.0008784044881922849,0.0008784044881922847,2.168404344971009e-19,0.0008784044881922847,0.0,0.009189285036417711,1375, Ar,True,1,0.34183458290192786,1.0,0.0004693402685695781,0.000469340268569578,1.0842021724855044e-19,0.000469340268569578,0.0,0.0065360836166604725,1375, Ar,True,1,0.3416289381864929,1.0,0.0002727831448396067,0.00027278314483960675,5.421010862427522e-20,0.00027278314483960675,0.0,0.0034259457024035976,1375, Ar,True,1,0.34276012647507187,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,7,0.6812064062680253,1375, Ar,0.3436373140041993,0.625,0.00028482159564412456,0.00028482159564412483,2.710505431213761e-19,0.00028482159564412483,0.0,0.004627459051490934,1375, Ar,True,1,0.341996421581455,1.0,0.00018366383514988537,0.00018366383514988542,5.421010862427522e-20,0.00018366383514988542,0.0,0.002838934106928006,1375, Ar,True,1,0.3426946335640478,1.0,9.0799300047866e-05,9.079930004786592e-05,8.131516293641283e-20,9.079930004786592e-05,0.0,0.0013324903648203675,1375, Ar,True,1,0.34322668406392465,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,0.7346261784123819,6287, Yes,0.22163695255505567,0.625,0.0007380198439330494,0.0007380198439330498,3.2526065174565133e-19,0.0007380198439330498,0.0,0.009295616233932737,6287, Yes,True,1,0.22336092598303478,1.0,0.00034187753661727094,0.00034187753661727067,2.710505431213761e-19,0.00034187753661727067,0.0,0.004075401743692899,6287, Yes,True,1,0.22098380838189127,1.0,0.00019585114639201134,0.00019585114639201101,3.2526065174565133e-19,0.00019585114639201101,0.0,0.0016288325641448023,6287, Yes,True,1,0.2216897231096085,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,7,0.6761879857610285,6287, Yes,0.22163695255505567,0.625,0.00036576984250898006,0.0003657698425089799,1.6263032587282567e-19,0.0003657698425089799,0.0,0.005578342195348613,6287, Yes,True,1,0.22289295533668066,1.0,0.00011844066945070406,0.00011844066945070418,1.2197274440461925e-19,0.00011844066945070418,0.0,0.0013858958031034896,6287, Yes,True,1,0.2218336917780665,1.0,0.00011844066945070406,0.00011844066945070418,1.2197274440461925e-19,0.00011844066945070418,0.0,0.0013858958031034896,6287, Yes,True,1,0.2218336917780665,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,0.2749917095330175,3417, Jan,0.4865500771092628,1.75,0.0004378703329701377,0.0004378703329701375,2.168404344971009e-19,0.0004378703329701375,0.0,0.003548160386663105,3417, Jan,True,1,0.4866406870084949,1.0,0.0003301178926396462,0.0003301178926396456,6.505213034913027e-19,0.0003301178926396456,0.0,0.003751497537285462,3417, Jan,True,1,0.487678163620469,1.0,0.0003174596215528877,0.0003174596215528878,1.0842021724855044e-19,0.0003174596215528878,0.0,0.0041168833165525585,3417, Jan,True,1,0.48815948644445656,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,7,0.6577348072631076,3417, Jan,0.4865500771092628,1.75,0.00021598234922331577,0.00021598234922331686,1.0842021724855044e-18,0.00021598234922331686,0.0,0.002933261623304985,3417, Jan,True,1,0.48776460105809755,1.0,8.356248108981973e-05,8.356248108981974e-05,1.3552527156068805e-20,8.356248108981974e-05,0.0,0.0013229025647604159,3417, Jan,True,1,0.48593546317750336,1.0,7.392324038468505e-05,7.392324038468536e-05,3.1170812458958252e-19,7.392324038468536e-05,0.0,0.0011468994772241253,3417, Jan,True,1,0.48602987352537014,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,0.3462405860845504,13108, Gas,0.18587096245473245,0.0,0.0007031665695402633,0.0007031665695402632,1.0842021724855044e-19,0.0007031665695402632,0.0,0.007846267705717606,13108, Gas,True,1,0.18489179475563883,1.0,0.000515063263973039,0.000515063263973038,9.75781955236954e-19,0.000515063263973038,0.0,0.006767875410792644,13108, Gas,True,1,0.18481418241024128,1.0,0.00045970176438757957,0.00045970176438757973,1.6263032587282567e-19,0.00045970176438757973,0.0,0.006800218691678154,13108, Gas,True,1,0.18465006351689678,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,7,0.024132215130677703,13108, Gas,0.18587096245473245,0.0,0.0014524426024011064,0.0014524426024011055,8.673617379884035e-19,0.0014524426024011055,0.0,0.023194633315868185,13108, Gas,True,1,0.20430602398620162,1.0,0.001418618805835698,0.0014186188058357052,7.15573433840433e-18,0.0014186188058357052,0.0,0.022720998222604993,13108, Gas,True,1,0.20447761507410075,1.0,0.0014173919450549926,0.0014173919450550007,8.023096076392733e-18,0.0014173919450550007,0.0,0.022702592047564685,13108, Gas,True,1,0.20448486356476417,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,0.606836601451584,714, The,0.1331447011110416,0.375,0.0026467532148684338,0.002646753214868433,8.673617379884035e-19,0.002646753214868433,0.0,0.022986423717995905,714, The,True,1,0.11816377113718722,1.0,0.0011703683662756884,0.0011703683662756892,8.673617379884035e-19,0.0011703683662756892,0.0,0.010061892787219306,714, The,True,1,0.13290611230503468,1.0,0.0010406064890766211,0.001040606489076619,2.168404344971009e-18,0.001040606489076619,0.0,0.00979100736604464,714, The,True,1,0.13267640182802434,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,7,0.14295001121667913,714, The,0.1331447011110416,0.375,0.0012001955311799614,0.0012001955311799605,8.673617379884035e-19,0.0012001955311799605,0.0,0.016567020423555536,714, The,True,1,0.13095132637051715,1.0,0.0010286275665355796,0.001028627566535577,2.6020852139652106e-18,0.001028627566535577,0.0,0.016205573899638545,714, The,True,1,0.130687990765042,1.0,0.0010286275665355796,0.001028627566535577,2.6020852139652106e-18,0.001028627566535577,0.0,0.016205573899638545,714, The,True,1,0.130687990765042,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,0.4438474705882807,108,"
",0.12740584920533546,0.0,0.0009625069044795699,0.0009625069044795686,1.3010426069826053e-18,0.0009625069044795686,0.0,0.008985694706921347,108,"
",True,1,0.1277811709073352,1.0,0.0005506663694696428,0.0005506663694696424,4.336808689942018e-19,0.0005506663694696424,0.0,0.008010732501441365,108,"
",True,1,0.12841472744600418,1.0,0.0005353006495025563,0.0005353006495025562,1.0842021724855044e-19,0.0005353006495025562,0.0,0.007120159361806452,108,"
",True,1,0.12819577579911673,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,7,0.8832053927216269,108,"
",0.12740584920533546,0.0,0.00012582716893335582,0.00012582716893335603,2.168404344971009e-19,0.00012582716893335603,0.0,0.0019677816125083197,108,"
",True,1,0.12716431578587947,1.0,1.9358280277017937e-05,1.9358280277017903e-05,3.3881317890172014e-20,1.9358280277017903e-05,0.0,0.00023530021908786618,108,"
",True,1,0.12738775822240697,1.0,1.4695934780520806e-05,1.4695934780520834e-05,2.879912020664621e-20,1.4695934780520834e-05,0.0,0.00018086228985892162,108,"
",True,1,0.1273922565068892,1.0,False,False
gemma,google/gemma-2-2b,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,0.6938857276681525,6287, Yes,0.1330852288362283,0.0,0.0020129232245966666,0.0020129232245966722,5.637851296924623e-18,0.0020129232245966722,0.0,0.024230797672134055,108,"
",False,2,0.13620002746449658,0.8,0.0011456409499737727,0.0011456409499737727,0.0,0.0011456409499737727,0.0,0.016422664746388444,6287, Yes,True,3,0.13075319824025125,0.8,0.0006161845281572895,0.0006161845281572864,3.0357660829594124e-18,0.0006161845281572864,0.0,0.00874338292580574,6287, Yes,True,3,0.13199683463878908,0.8,True,True
gemma,google/gemma-2-2b,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,7,0.23482994006098792,6287, Yes,0.1330852288362283,0.0,0.00047718438436437146,0.0004771843843643708,6.505213034913027e-19,0.0004771843843643708,0.0,0.007391290846875517,6287, Yes,True,3,0.13209207263559028,0.8,0.0004197104151024753,0.0003885912145113133,3.111920059116198e-05,0.0003885912145113133,0.0,0.005827589549854332,6287, Yes,True,3,0.13240591771126997,0.8,0.000365127203986045,0.0003651272039860462,1.1926223897340549e-18,0.0003651272039860462,0.0,0.005644459249797534,6287, Yes,True,3,0.13234119592248794,0.8,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,0.2075821154780576,235274,1,0.2329946624047092,0.0,0.001967144488579207,0.0019671444885792024,4.7704895589362195e-18,0.0019671444885792024,0.0,0.030922577368896375,235274,1,True,2,0.22061927042517826,1.0,0.001713847489376268,0.0017138474893762716,3.686287386450715e-18,0.0017138474893762716,0.0,0.014166177492513967,235274,1,True,2,0.23271998558218523,1.0,0.0015588004741889303,0.0015588004741889298,4.336808689942018e-19,0.0015588004741889298,0.0,0.012998507224175105,235274,1,True,2,0.2333129409387317,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,7,0.9974096113862667,235274,1,0.2329946624047092,0.0,0.0004167403290440382,0.0004167403290440406,2.3852447794681098e-18,0.0004167403290440406,0.0,0.00675388126097743,235274,1,True,2,0.2313403367386171,1.0,1.1658565463580271e-06,1.165856546358028e-06,8.470329472543003e-22,1.165856546358028e-06,0.0,1.8605734984732007e-05,235274,1,True,2,0.23299882020040363,1.0,1.0795194032391468e-06,1.0795194032391508e-06,4.0234064994579266e-21,1.0795194032391508e-06,0.0,1.7376558791060103e-05,235274,1,True,2,0.2329986212741767,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,0.0,235274,1,0.47987556301082057,1.375,0.0009626932036753116,0.0009626932036753096,1.951563910473908e-18,0.0009626932036753096,0.0,0.015157945555739745,235274,1,True,1,0.48841238295803235,1.0,0.001243581754223443,0.001250041932694417,6.4601784709741265e-06,0.001250041932694417,0.0,0.020122233611516868,235274,1,True,1,0.4679308994160663,1.0,0.0009626932036753116,0.0009626932036753096,1.951563910473908e-18,0.0009626932036753096,0.0,0.015157945555739745,235274,1,True,1,0.48841238295803235,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,7,0.0,235274,1,0.47987556301082057,1.375,2.9470297303584744e-07,2.94702973035848e-07,5.823351512373315e-22,2.94702973035848e-07,0.0,3.3295947468965713e-06,235274,1,True,1,0.4798748810321061,1.0,5.766171294300962e-05,5.7661712943009495e-05,1.2197274440461925e-19,5.7661712943009495e-05,0.0,0.0009415749165060537,235274,1,True,1,0.4794209328560158,1.0,2.9470297303584744e-07,2.94702973035848e-07,5.823351512373315e-22,2.94702973035848e-07,0.0,3.3295947468965713e-06,235274,1,True,1,0.4798748810321061,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,0.6016127047692597,235274,1,0.33234608857176445,0.625,0.0018461040132197945,0.0018461040132198001,5.637851296924623e-18,0.0018461040132198001,0.0,0.029379108573192047,235274,1,True,1,0.34841828529173674,1.0,0.0007354643845412512,0.0007354643845412512,0.0,0.0007354643845412512,0.0,0.01185112261759398,235274,1,True,1,0.32798444381627595,1.0,0.0007354643845412512,0.0007354643845412512,0.0,0.0007354643845412512,0.0,0.01185112261759398,235274,1,True,1,0.32798444381627595,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,7,0.1914125551550454,235274,1,0.33234608857176445,0.625,6.285797396751976e-07,6.285797396751974e-07,2.117582368135751e-22,6.285797396751974e-07,0.0,7.913218754638853e-06,235274,1,True,1,0.33234443042495615,1.0,5.082616855852736e-07,5.082616855852746e-07,9.529120656610879e-22,5.082616855852746e-07,0.0,5.8108066799428126e-06,235274,1,True,1,0.3323451866370371,1.0,5.082616855852736e-07,5.082616855852746e-07,9.529120656610879e-22,5.082616855852746e-07,0.0,5.8108066799428126e-06,235274,1,True,1,0.3323451866370371,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,0.0,235274,1,0.37173374032173817,0.375,0.00039333039675049954,0.00039333039675050105,1.5178830414797062e-18,0.00039333039675050105,0.0,0.006170028657875833,235274,1,True,1,0.37415776691137004,1.0,0.0013970891872371544,0.0013970891872371561,1.734723475976807e-18,0.0013970891872371561,0.0,0.02203599355152197,235274,1,True,1,0.38248224345824056,1.0,0.00039333039675049954,0.00039333039675050105,1.5178830414797062e-18,0.00039333039675050105,0.0,0.006170028657875833,235274,1,True,1,0.37415776691137004,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,7,0.9417823157366999,235274,1,0.37173374032173817,0.375,0.00013050799638070155,0.0001305079963807009,6.505213034913027e-19,0.0001305079963807009,0.0,0.0019015230300586828,235274,1,True,1,0.37239531661448444,1.0,7.944174669401098e-06,7.944174669401115e-06,1.6940658945086007e-20,7.944174669401115e-06,0.0,0.00012423593067283252,235274,1,True,1,0.371690103654379,1.0,7.59787332712757e-06,7.5978733271275395e-06,3.049318610115481e-20,7.5978733271275395e-06,0.0,0.00011988720343556132,235274,1,True,1,0.3716910339534482,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,0.3016277469450624,235274,1,0.40490880715722694,0.625,0.001794783788284418,0.0017947837882844081,9.974659986866641e-18,0.0017947837882844081,0.0,0.02853506886182152,235274,1,True,1,0.4231637645860257,1.0,0.0012534271979706552,0.0012534271979706582,3.0357660829594124e-18,0.0012534271979706582,0.0,0.019678355438532365,235274,1,True,1,0.414930982865273,1.0,0.0012534271979706552,0.0012534271979706582,3.0357660829594124e-18,0.0012534271979706582,0.0,0.019678355438532365,235274,1,True,1,0.414930982865273,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,7,0.9953297113168545,235274,1,0.40490880715722694,0.625,8.920981977888175e-05,8.920981977888133e-05,4.2012834183813297e-19,8.920981977888133e-05,0.0,0.0014294904089369668,235274,1,True,1,0.40433491732320503,1.0,4.16635611738753e-07,4.1663561173875383e-07,8.470329472543003e-22,4.1663561173875383e-07,0.0,5.9691961240770125e-06,235274,1,True,1,0.4049105763561697,1.0,4.16635611738753e-07,4.1663561173875383e-07,8.470329472543003e-22,4.1663561173875383e-07,0.0,5.9691961240770125e-06,235274,1,True,1,0.4049105763561697,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,0.6200201838801339,235274,1,0.2814183110415438,0.5,0.0019120985264719798,0.0019120985264719885,8.673617379884035e-18,0.0019120985264719885,0.0,0.030474351989331114,235274,1,True,1,0.2966373939401389,1.0,0.0007265588464918944,0.0007265588464918929,1.4094628242311558e-18,0.0007265588464918929,0.0,0.009131616713964058,235274,1,True,1,0.279356779261471,1.0,0.0007265588464918944,0.0007265588464918929,1.4094628242311558e-18,0.0007265588464918929,0.0,0.009131616713964058,235274,1,True,1,0.279356779261471,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,7,0.5403246430740661,235274,1,0.2814183110415438,0.5,5.111303944177843e-06,5.111303944177826e-06,1.6940658945086007e-20,5.111303944177826e-06,0.0,8.068924040437418e-05,235274,1,True,1,0.2814407654872691,1.0,2.3495404648968617e-06,2.3495404648968757e-06,1.3976043629695956e-20,2.3495404648968757e-06,0.0,3.5985224302294e-05,235274,1,True,1,0.28142782434053454,1.0,2.3495404648968617e-06,2.3495404648968757e-06,1.3976043629695956e-20,2.3495404648968757e-06,0.0,3.5985224302294e-05,235274,1,True,1,0.28142782434053454,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,0.8508061442384058,235274,1,0.250213228690618,0.0,0.0019258196724023097,0.0019258196724023068,2.8189256484623115e-18,0.0019258196724023068,0.0,0.030868978477250085,235274,1,True,1,0.2366688936455599,1.0,0.00028732046242723006,0.0002873204624272304,3.2526065174565133e-19,0.0002873204624272304,0.0,0.003872816721514647,235274,1,True,1,0.24938882175261068,1.0,0.00028732046242723006,0.0002873204624272304,3.2526065174565133e-19,0.0002873204624272304,0.0,0.003872816721514647,235274,1,True,1,0.24938882175261068,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,7,0.9969554538470877,235274,1,0.250213228690618,0.0,0.0014375625562487362,0.0014375625562487383,2.168404344971009e-18,0.0014375625562487383,0.0,0.02274705465211188,235274,1,True,1,0.25780784466626044,1.0,5.002358667688208e-06,5.0023586676882234e-06,1.5246593050577406e-20,5.0023586676882234e-06,0.0,4.037566215289801e-05,235274,1,True,1,0.2502133599780295,1.0,4.3767255501978335e-06,4.376725550197868e-06,3.4728350837426314e-20,4.376725550197868e-06,0.0,6.340930730096267e-05,235274,1,True,1,0.2501993122105592,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,0.0009840627373270021,235274,1,0.31067840782911843,0.5,0.00036809095223377854,0.00036809095223377844,1.0842021724855044e-19,0.00036809095223377844,0.0,0.00576062958315375,235274,1,True,1,0.31255763868760394,1.0,0.00036772872764373834,0.00036772872764373796,3.7947076036992655e-19,0.00036772872764373796,0.0,0.005742582031500171,235274,1,True,1,0.3125478812074544,1.0,0.00036772872764373834,0.00036772872764373796,3.7947076036992655e-19,0.00036772872764373796,0.0,0.005742582031500171,235274,1,True,1,0.3125478812074544,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,7,0.9413912602404947,235274,1,0.31067840782911843,0.5,7.100072143158799e-05,7.100072143158766e-05,3.2526065174565133e-19,7.100072143158766e-05,0.0,0.0011570121683877788,235274,1,True,1,0.310317012838639,1.0,4.161262805121025e-06,4.16126280512105e-06,2.541098841762901e-20,4.16126280512105e-06,0.0,6.629883482787829e-05,235274,1,True,1,0.31065877946749765,1.0,4.161262805121025e-06,4.16126280512105e-06,2.541098841762901e-20,4.16126280512105e-06,0.0,6.629883482787829e-05,235274,1,True,1,0.31065877946749765,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,0.09819963498361568,235274,1,0.29762807809383857,0.125,0.0010882538132794498,0.0010882538132794513,1.5178830414797062e-18,0.0010882538132794513,0.0,0.017151682651884017,235274,1,True,1,0.3037946562207154,1.0,0.0010196879267969344,0.0009813876860458814,3.8300240751053e-05,0.0009813876860458814,0.0,0.016062889148402277,235274,1,True,1,0.3033119955550836,1.0,0.0010196879267969344,0.0009813876860458814,3.8300240751053e-05,0.0009813876860458814,0.0,0.016062889148402277,235274,1,True,1,0.3033119955550836,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,7,0.8911672797079427,235274,1,0.29762807809383857,0.125,0.00011936551050365369,0.00011936551050365331,3.7947076036992655e-19,0.00011936551050365331,0.0,0.0019449226087170249,235274,1,True,1,0.29704185806713723,1.0,0.0002107319104819223,0.00011920467424114381,9.152723624077849e-05,0.00011920467424114381,0.0,0.0034356213532556745,235274,1,True,1,0.2965788188760074,1.0,1.2990873217162785e-05,1.2990873217162723e-05,6.268043809681823e-20,1.2990873217162723e-05,0.0,0.00014423147670149263,235274,1,True,1,0.29765249773611896,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,0.056400468273931935,235274,1,0.2871347055208156,0.25,0.0015194227149305205,0.0015194227149305237,3.2526065174565133e-18,0.0015194227149305237,0.0,0.024062368361094245,235274,1,True,1,0.2966281801581453,1.0,0.0015979979602005665,0.0015979979602005765,9.974659986866641e-18,0.0015979979602005765,0.0,0.02572768921959623,235274,1,True,1,0.2769267137170795,1.0,0.0014337265623023915,0.0014337265623023932,1.734723475976807e-18,0.0014337265623023932,0.0,0.00796532579871723,235274,1,True,1,0.28671169253596546,1.0,False,False
gemma,google/gemma-2-2b,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,7,0.0,235274,1,0.2871347055208156,0.25,4.342130407063898e-06,4.3421304070638944e-06,3.3881317890172014e-21,4.3421304070638944e-06,0.0,6.87785647106357e-05,235274,1,True,1,0.28711588838334545,1.0,4.350544588773176e-06,4.350544588773198e-06,2.202285662861181e-20,4.350544588773198e-06,0.0,6.844641018176582e-05,235274,1,True,1,0.28711609711614855,1.0,4.342130407063898e-06,4.3421304070638944e-06,3.3881317890172014e-21,4.3421304070638944e-06,0.0,6.87785647106357e-05,235274,1,True,1,0.28711588838334545,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,0.9515426547475644,271,"

",0.5511220751362041,1.125,0.0619007532451193,0.06190075324511932,1.3877787807814457e-17,0.06190075324511932,0.0,0.08597311582709624,271,"

",True,1,0.5216714734024334,0.8,0.03255671886167083,0.03255671886167084,6.938893903907228e-18,0.03255671886167084,0.0,0.06061560477405645,271,"

",True,1,0.5574898510477094,0.8,0.0029995461713845754,0.002999546171384575,4.336808689942018e-19,0.002999546171384575,0.0,0.010354887041697701,271,"

",True,1,0.5538840212980649,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,15,0.16050354429857897,271,"

",0.5511220751362041,1.125,0.0007069881833468698,0.0007069881833468706,8.673617379884035e-19,0.0007069881833468706,0.0,0.0074419311455927745,271,"

",True,1,0.5501166394639156,1.0,0.0006388148957982061,0.0006388148957982067,5.421010862427522e-19,0.0006388148957982067,0.0,0.006519613994320758,271,"

",True,1,0.55084181622148,1.0,0.0005935140741424845,0.0005935140741424843,2.168404344971009e-19,0.0005935140741424843,0.0,0.005339904368544361,271,"

",True,1,0.5503217262685433,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,0.8683430072015393,271,"

",0.6593768840130817,1.375,0.00668730893889688,0.006687308938896878,1.734723475976807e-18,0.006687308938896878,0.0,0.03787880977014224,271,"

",True,1,0.6864939643864869,1.0,0.003833128591670832,0.0038331285916708333,1.3010426069826053e-18,0.0038331285916708333,0.0,0.021945596958226163,271,"

",True,1,0.6710670364713245,1.0,0.0008804309848094274,0.000880430984809428,5.421010862427522e-19,0.000880430984809428,0.0,0.0045777425003604,271,"

",True,1,0.6583212814991574,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,15,0.9577855619843182,271,"

",0.6593768840130817,1.375,0.0045911689928148074,0.004591168992814811,3.469446951953614e-18,0.004591168992814811,0.0,0.027138425957922572,271,"

",True,1,0.6680204950914809,0.8,0.0012765916891752215,0.0012765916891752322,1.0625181290357943e-17,0.0012765916891752322,0.0,0.015456441796362764,271,"

",True,1,0.6497459238959182,0.8,0.00019381361886670136,0.00019381361886670136,0.0,0.00019381361886670136,0.0,0.002274316712163464,271,"

",True,1,0.6601770423084006,0.8,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,0.9873492020771623,271,"

",0.530372988720297,1.375,0.47950381788330043,0.47950381788330027,1.6653345369377348e-16,0.47950381788330027,0.0,0.45076083839018644,89245, Wilhelm,False,2,0.2792920257218213,1.0,0.10824737609436898,0.10824737609436891,6.938893903907228e-17,0.10824737609436891,0.0,0.08743435713903998,271,"

",True,1,0.574185111909655,0.6,0.006066105903270845,0.006066105903270837,7.806255641895632e-18,0.006066105903270837,0.0,0.029827725212202654,271,"

",True,1,0.5452987903749286,0.8,True,True
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,15,0.8656384265532948,271,"

",0.530372988720297,1.375,0.0043554857690189675,0.004355485769018963,4.336808689942018e-18,0.004355485769018963,0.0,0.021015793770880885,271,"

",True,1,0.5297738525036833,0.8,0.0017722883216474952,0.0017722883216475015,6.288372600415926e-18,0.0017722883216475015,0.0,0.01991622097476339,271,"

",True,1,0.5242072682826227,1.0,0.0005852099210501215,0.0005852099210501202,1.3010426069826053e-18,0.0005852099210501202,0.0,0.007906841008113378,271,"

",True,1,0.5317105082393395,0.8,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,0.9860537741179176,271,"

",0.7961329634333505,2.25,0.035252041541275626,0.035252041541275626,0.0,0.035252041541275626,0.0,0.05643029769499538,271,"

",True,1,0.7677437216059116,0.8,0.004810761097711272,0.004810761097711282,1.0408340855860843e-17,0.004810761097711282,0.0,0.02452327516084229,271,"

",True,1,0.7772612484270651,1.0,0.0004916329341391854,0.0004916329341391845,8.673617379884035e-19,0.0004916329341391845,0.0,0.004201111002543829,271,"

",True,1,0.7978791814346543,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,15,0.8628895582450261,271,"

",0.7961329634333505,2.25,0.002204962641396576,0.0022049626413965743,1.734723475976807e-18,0.0022049626413965743,0.0,0.011746209389145622,271,"

",True,1,0.805573586725626,1.0,0.0013866413128106221,0.0013866413128106186,3.469446951953614e-18,0.0013866413128106186,0.0,0.011655475674349804,271,"

",True,1,0.805784688558012,1.0,0.0003023234018150984,0.0003023234018150982,2.168404344971009e-19,0.0003023234018150982,0.0,0.0038555832741761294,271,"

",True,1,0.7974769264900784,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,0.9488033105992756,271,"

",0.7501318450439867,2.0,0.01769968571388847,0.017699685713888472,3.469446951953614e-18,0.017699685713888472,0.0,0.02805420550497344,271,"

",True,1,0.7560170543074942,0.8,0.002642646645400734,0.0026426466454007322,1.734723475976807e-18,0.0026426466454007322,0.0,0.016496770356025543,271,"

",True,1,0.7408341167050333,1.0,0.0009061653119843823,0.0009061653119843854,3.0357660829594124e-18,0.0009061653119843854,0.0,0.009086398349370462,271,"

",True,1,0.7565909256365715,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,15,0.8622389562363046,271,"

",0.7501318450439867,2.0,0.0010814441444905421,0.0010814441444905415,6.505213034913027e-19,0.0010814441444905415,0.0,0.006325919551809134,271,"

",True,1,0.7534532228425744,1.0,0.0008559194466321057,0.0008559194466321051,5.421010862427522e-19,0.0008559194466321051,0.0,0.005003466497445227,271,"

",True,1,0.7523305383776315,1.0,0.00014898087411715366,0.00014898087411715363,2.710505431213761e-20,0.00014898087411715363,0.0,0.0015755616688800918,271,"

",True,1,0.7503290958842483,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,0.9696349382163358,271,"

",0.8028308756511904,2.125,0.0412263154376802,0.04122631543768021,1.3877787807814457e-17,0.04122631543768021,0.0,0.05948172580022151,271,"

",True,1,0.7590124391712773,1.0,0.004237753628953752,0.004237753628953752,0.0,0.004237753628953752,0.0,0.009818884675148767,271,"

",True,1,0.7993699550646325,0.8,0.0012518396153779923,0.0012518396153779914,8.673617379884035e-19,0.0012518396153779914,0.0,0.00531261704709442,271,"

",True,1,0.8043260374075493,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,15,0.8848758711527356,271,"

",0.8028308756511904,2.125,0.0016890212988009087,0.0016890212988009046,4.119968255444917e-18,0.0016890212988009046,0.0,0.01591012009368556,271,"

",True,1,0.7924719100397314,0.8,0.0005266459160637042,0.0005266459160637053,1.0842021724855044e-18,0.0005266459160637053,0.0,0.004347222861656842,271,"

",True,1,0.8019097606744913,1.0,0.00019444710562892904,0.0001944471056289292,1.6263032587282567e-19,0.0001944471056289292,0.0,0.002390807291406882,271,"

",True,1,0.8019681014486564,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,0.9910796009637034,271,"

",0.8035380409628846,2.0,0.02032549929734925,0.02032549929734924,1.0408340855860843e-17,0.02032549929734924,0.0,0.04914113338028478,271,"

",True,1,0.7766361177244235,1.0,0.0010805380088266315,0.0010805380088266313,2.168404344971009e-19,0.0010805380088266313,0.0,0.003937892362736362,271,"

",True,1,0.8045481875726443,1.0,0.00018131156434432108,0.00018131156434432114,5.421010862427522e-20,0.00018131156434432114,0.0,0.0013662846023959362,271,"

",True,1,0.8039933913354881,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,15,0.843035239066373,271,"

",0.8035380409628846,2.0,0.0006757751332855458,0.0006757751332855438,1.951563910473908e-18,0.0006757751332855438,0.0,0.00788519178618009,271,"

",True,1,0.8101954573374313,1.0,0.0003474474507098824,0.00034744745070988225,1.6263032587282567e-19,0.00034744745070988225,0.0,0.0021360022814485196,271,"

",True,1,0.8040462969749607,1.0,0.00010607288224105531,0.00010607288224105533,1.3552527156068805e-20,0.00010607288224105533,0.0,0.0012542943278563876,271,"

",True,1,0.8032620792527307,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,0.8921409423121607,271,"

",0.5902381097019235,1.625,0.0019970174232595153,0.001997017423259511,4.336808689942018e-18,0.001997017423259511,0.0,0.024458616234799804,271,"

",True,1,0.573660059349502,1.0,0.0009440619318470782,0.0009440619318470784,2.168404344971009e-19,0.0009440619318470784,0.0,0.0058880500966684325,271,"

",True,1,0.5897800559933721,1.0,0.0002153964174589677,0.00021539641745896792,2.168404344971009e-19,0.00021539641745896792,0.0,0.0016872416031975803,271,"

",True,1,0.5904535704126431,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,15,0.8387097557681589,271,"

",0.5902381097019235,1.625,0.0010816588717798487,0.0010816588717798392,9.540979117872439e-18,0.0010816588717798392,0.0,0.015257423619126128,271,"

",True,1,0.5810390624410591,1.0,0.0007799702586054737,0.0007799702586054717,1.951563910473908e-18,0.0007799702586054717,0.0,0.010637004373021028,271,"

",True,1,0.5844934705182094,1.0,0.0001744610236049079,0.00017446102360490795,5.421010862427522e-20,0.00017446102360490795,0.0,0.0018930228946929136,271,"

",True,1,0.5899623718211336,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,0.9813854806966511,271,"

",0.7018454224745293,1.75,0.0058457597727352584,0.0058457597727352584,0.0,0.0058457597727352584,0.0,0.022526887542118245,271,"

",True,1,0.6927725972943475,1.0,0.006217145415732972,0.006217145415732968,3.469446951953614e-18,0.006217145415732968,0.0,0.022881246294702055,271,"

",True,1,0.6954948560720989,1.0,0.00010881600813232052,0.00010881600813232071,1.8973538018496328e-19,0.00010881600813232071,0.0,0.0015070742442556259,271,"

",True,1,0.7011298964897508,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,15,0.7630032119798166,271,"

",0.7018454224745293,1.75,0.00035169589162886705,0.0003516958916288652,1.8431436932253575e-18,0.0003516958916288652,0.0,0.004639628424269138,271,"

",True,1,0.7042014104235175,1.0,0.00019760428131411386,0.00019760428131411294,9.215718466126788e-19,0.00019760428131411294,0.0,0.0031563811532589756,271,"

",True,1,0.7002126816422117,1.0,8.335079667593539e-05,8.335079667593556e-05,1.6263032587282567e-19,8.335079667593556e-05,0.0,0.0017195443737653769,271,"

",True,1,0.7025586499184121,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,0.9967383038798939,271,"

",0.627924937613095,2.0,0.07847845779300489,0.07847845779300486,2.7755575615628914e-17,0.07847845779300486,0.0,0.12121012392261099,271,"

",True,1,0.5433237383704848,0.8,0.021535175055932963,0.021535175055932967,3.469446951953614e-18,0.021535175055932967,0.0,0.04146774815164306,271,"

",True,1,0.6299796575877111,1.0,0.0002559728812953462,0.0002559728812953461,1.0842021724855044e-19,0.0002559728812953461,0.0,0.0025160287172799594,271,"

",True,1,0.6276624049884078,1.0,False,False
qwen,Qwen/Qwen3.5-4B,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,15,0.8880656542642019,271,"

",0.627924937613095,2.0,0.0016168333803101378,0.0016168333803101415,3.686287386450715e-18,0.0016168333803101415,0.0,0.013650963394278938,271,"

",True,1,0.6280516262950339,1.0,0.000806095508943395,0.0008060955089433978,2.8189256484623115e-18,0.0008060955089433978,0.0,0.012215640200138092,271,"

",True,1,0.6204080582325795,1.0,0.00018097918658881485,0.00018097918658881444,4.0657581468206416e-19,0.00018097918658881444,0.0,0.003685312833465853,271,"

",True,1,0.6264067634288977,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,0.9641414390701633,271,"

",0.7026905884494268,1.625,0.011855576988248021,0.01185557698824802,1.734723475976807e-18,0.01185557698824802,0.0,0.03910404399368938,271,"

",True,1,0.7389475050563844,1.0,0.0033178152776420352,0.0033178152776420396,4.336808689942018e-18,0.0033178152776420396,0.0,0.0209010787282748,271,"

",True,1,0.7180655154840004,1.0,0.0004251239297914615,0.00042512392979146123,2.710505431213761e-19,0.00042512392979146123,0.0,0.0028146433766338434,271,"

",True,1,0.7020665374462282,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,15,0.9589444275472269,271,"

",0.7026905884494268,1.625,0.006249351481781849,0.006249351481781844,5.204170427930421e-18,0.006249351481781844,0.0,0.019420824825875836,271,"

",True,1,0.7169117867986176,1.0,0.0014835023988471329,0.0014835023988471337,8.673617379884035e-19,0.0014835023988471337,0.0,0.009646090660209572,271,"

",True,1,0.7078241288750068,1.0,0.0002565707025431389,0.00025657070254313957,6.505213034913027e-19,0.00025657070254313957,0.0,0.002942571353844585,271,"

",True,1,0.7039862086159181,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,0.9342377269686777,271,"

",0.5306697784005585,0.5,0.028932952319523197,0.028932952319523208,1.0408340855860843e-17,0.028932952319523208,0.0,0.07527920100896679,271,"

",True,1,0.4754117900308736,0.8,0.011451937769391643,0.011451937769391646,3.469446951953614e-18,0.011451937769391646,0.0,0.06320793917519024,271,"

",True,1,0.48322461262781696,1.0,0.0019026967100387133,0.0019026967100387127,6.505213034913027e-19,0.0019026967100387127,0.0,0.007649908045429588,271,"

",True,1,0.5330266342159617,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,15,0.9705695920468341,271,"

",0.5306697784005585,0.5,0.005801341679549876,0.00580134167954988,3.469446951953614e-18,0.00580134167954988,0.0,0.036331965856122014,271,"

",True,1,0.5493129943090445,1.0,0.0007495586213279344,0.0007495586213279372,2.8189256484623115e-18,0.0007495586213279372,0.0,0.011144973832794895,271,"

",True,1,0.5368872674511267,1.0,0.00017073585230485786,0.00017073585230485802,1.6263032587282567e-19,0.00017073585230485802,0.0,0.002323535365900572,271,"

",True,1,0.5308673333114449,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,0.9528654624668379,271,"

",0.6934056758647356,2.0,0.021252239288825595,0.021252239288825588,6.938893903907228e-18,0.021252239288825588,0.0,0.03951130729287784,271,"

",True,1,0.6763830719392526,0.8,0.008249889523044136,0.008249889523044137,1.734723475976807e-18,0.008249889523044137,0.0,0.026788192021041567,271,"

",True,1,0.7010543093564268,1.0,0.0010017144704228915,0.0010017144704228933,1.734723475976807e-18,0.0010017144704228933,0.0,0.009085600791363927,271,"

",True,1,0.6882294722631934,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,15,0.8987430031365293,271,"

",0.6934056758647356,2.0,0.00397931089794519,0.003979310897945189,8.673617379884035e-19,0.003979310897945189,0.0,0.023720701753997587,271,"

",True,1,0.679596236816071,1.0,0.0006741387415215162,0.0006741387415215174,1.1926223897340549e-18,0.0006741387415215174,0.0,0.006980992226087152,271,"

",True,1,0.6967695439712694,1.0,0.00040293307111201164,0.00040293307111201055,1.0842021724855044e-18,0.00040293307111201055,0.0,0.005653827710511895,271,"

",True,1,0.6965329485551078,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,0.9227644047495122,271,"

",0.7162575120453079,2.125,0.004888782936067808,0.004888782936067793,1.474514954580286e-17,0.004888782936067793,0.0,0.025392227191950625,271,"

",True,1,0.7004070429733312,1.0,0.0008194091885028287,0.0008194091885028274,1.3010426069826053e-18,0.0008194091885028274,0.0,0.0073068962633877094,271,"

",True,1,0.7130686047517851,1.0,0.00037758806011762365,0.00037758806011762376,1.0842021724855044e-19,0.00037758806011762376,0.0,0.00349240906427391,271,"

",True,1,0.7155403110217534,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,15,0.8682582951439839,271,"

",0.7162575120453079,2.125,0.0017141611910691935,0.0017141611910691972,3.686287386450715e-18,0.0017141611910691972,0.0,0.015119890223788091,271,"

",True,1,0.7079146380352933,1.0,0.000798105616603542,0.0007981056166035389,3.144186300207963e-18,0.0007981056166035389,0.0,0.009394167950637062,271,"

",True,1,0.7217308235733708,1.0,0.00022582651770947462,0.0002258265177094753,6.776263578034403e-19,0.0002258265177094753,0.0,0.004897395993600783,271,"

",True,1,0.7132810435305958,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,0.7982022547604116,271,"

",0.6371987194670472,1.375,0.008831718782320086,0.008831718782320076,1.0408340855860843e-17,0.008831718782320076,0.0,0.03260279397042766,271,"

",True,1,0.6142452332381902,1.0,0.004745339076863883,0.004745339076863879,3.469446951953614e-18,0.004745339076863879,0.0,0.020152918813794288,271,"

",True,1,0.6459613470334711,1.0,0.0017822209368623149,0.0017822209368623147,2.168404344971009e-19,0.0017822209368623147,0.0,0.005092522817899056,271,"

",True,1,0.6371260547872521,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,15,0.9623551412499677,271,"

",0.6371987194670472,1.375,0.002657747939394991,0.0026577479393949887,2.168404344971009e-18,0.0026577479393949887,0.0,0.02332649128824334,271,"

",True,1,0.6327479124436114,1.0,0.00012202457414376778,0.00012202457414376742,3.5236570605778894e-19,0.00012202457414376742,0.0,0.0022129037411275443,271,"

",True,1,0.6378528072226982,1.0,0.00010005054577171357,0.00010005054577171366,9.486769009248164e-20,0.00010005054577171366,0.0,0.0012522130020169294,271,"

",True,1,0.6374713865019758,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,0.9604427572923061,271,"

",0.6601267118588119,1.125,0.010153651903817305,0.010153651903817304,1.734723475976807e-18,0.010153651903817304,0.0,0.017695801243846437,271,"

",True,1,0.6507593632212573,1.0,0.007028497574411624,0.007028497574411628,4.336808689942018e-18,0.007028497574411628,0.0,0.04720372280108111,271,"

",True,1,0.6264289966441903,0.8,0.00040165047272873954,0.00040165047272873965,1.0842021724855044e-19,0.00040165047272873965,0.0,0.004378308288776428,271,"

",True,1,0.6617549931097356,0.8,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,15,0.9503406107453386,271,"

",0.6601267118588119,1.125,0.002066348507663171,0.0020663485076631645,6.5052130349130266e-18,0.0020663485076631645,0.0,0.0244583866880215,271,"

",True,1,0.6754584771619162,0.8,0.000366562447367666,0.0003665624473676666,5.963111948670274e-19,0.0003665624473676666,0.0,0.003178269810994191,271,"

",True,1,0.6609321648179188,1.0,0.00010261360487783403,0.00010261360487783376,2.710505431213761e-19,0.00010261360487783376,0.0,0.0017073442998818663,271,"

",True,1,0.6608506156379709,0.8,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,0.9984588243125933,271,"

",0.6805561682902965,1.625,0.1891531113968801,0.1891531113968801,0.0,0.1891531113968801,0.0,0.23357971829360347,271,"

",True,1,0.5158152670436235,1.0,0.005350125964017995,0.005350125964017994,8.673617379884035e-19,0.005350125964017994,0.0,0.019168160391436852,271,"

",True,1,0.692925930394021,1.0,0.000291518176482209,0.0002915181764822097,7.047314121155779e-19,0.0002915181764822097,0.0,0.003265186743218593,271,"

",True,1,0.6785430794568956,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,15,0.9548331754515189,271,"

",0.6805561682902965,1.625,0.007926843196359782,0.007926843196359777,5.204170427930421e-18,0.007926843196359777,0.0,0.03599444156681491,271,"

",True,1,0.6549486066163577,0.8,0.0015743462243610698,0.0015743462243610678,1.951563910473908e-18,0.0015743462243610678,0.0,0.005937993938339317,271,"

",True,1,0.6788422181032597,1.0,0.0003580303358733028,0.00035803033587330287,5.421010862427522e-20,0.00035803033587330287,0.0,0.0025328047067862437,271,"

",True,1,0.6800895594516787,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,0.9833813956265033,271,"

",0.7439255347067942,2.25,0.06975063512547018,0.06975063512547018,0.0,0.06975063512547018,0.0,0.10228501400717374,271,"

",True,1,0.6730964115227384,0.8,0.002756317121897614,0.0027563171218976134,4.336808689942018e-19,0.0027563171218976134,0.0,0.013859958327924514,271,"

",True,1,0.7401694687795989,1.0,0.0011591582099503123,0.0011591582099503136,1.3010426069826053e-18,0.0011591582099503136,0.0,0.006483460316908855,271,"

",True,1,0.746211605230931,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,15,0.625699926804686,271,"

",0.7439255347067942,2.25,0.0017455412692108305,0.0017455412692108287,1.734723475976807e-18,0.0017455412692108287,0.0,0.013177432733339567,271,"

",True,1,0.7519538909580283,1.0,0.0013446486675900262,0.0013446486675900255,6.505213034913027e-19,0.0013446486675900255,0.0,0.014959378439936975,271,"

",True,1,0.7532976018885089,1.0,0.0006533562248310555,0.0006533562248310545,9.75781955236954e-19,0.0006533562248310545,0.0,0.006689015558179965,271,"

",True,1,0.7458417752522647,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,0.9088231646010024,271,"

",0.6894496059409816,1.75,0.00483787707303838,0.004837877073038379,8.673617379884035e-19,0.004837877073038379,0.0,0.015188856386187296,271,"

",True,1,0.6928263678010694,1.0,0.0031154285349939744,0.003115428534993975,4.336808689942018e-19,0.003115428534993975,0.0,0.007367291564952636,271,"

",True,1,0.6899272024160114,1.0,0.00044110232156900457,0.0004411023215690047,1.0842021724855044e-19,0.0004411023215690047,0.0,0.0020620844220901697,271,"

",True,1,0.6894234266233976,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,15,0.9102362820034094,271,"

",0.6894496059409816,1.75,0.003955006418455114,0.0039550064184551105,3.469446951953614e-18,0.0039550064184551105,0.0,0.024001604045191936,271,"

",True,1,0.6924787805269131,1.0,0.00047112315007693487,0.000471123150076936,1.1384122811097797e-18,0.000471123150076936,0.0,0.004789175870192111,271,"

",True,1,0.6867000048036891,1.0,0.0003550160808209091,0.0003550160808209099,8.131516293641283e-19,0.0003550160808209099,0.0,0.005040109262709239,271,"

",True,1,0.6921365303519165,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,0.9899993238920032,271,"

",0.6816821582454229,1.75,0.026926599440302363,0.026926599440302356,6.938893903907228e-18,0.026926599440302356,0.0,0.031232145525103935,271,"

",True,1,0.6734844487745046,0.8,0.0032569165982392232,0.0032569165982392215,1.734723475976807e-18,0.0032569165982392215,0.0,0.007302925787279601,271,"

",True,1,0.6817827485662072,0.8,0.0002692841996922344,0.00026928419969223395,4.336808689942018e-19,0.00026928419969223395,0.0,0.001532243226975319,271,"

",True,1,0.6817357847144678,1.0,False,False
qwen,Qwen/Qwen3.5-4B,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,15,0.9169556630772818,271,"

",0.6816821582454229,1.75,0.0015323630849873844,0.0015323630849873883,3.903127820947816e-18,0.0015323630849873883,0.0,0.019879560321184916,271,"

",True,1,0.697925607733642,0.8,0.00015556411312768768,0.00015556411312768795,2.710505431213761e-19,0.00015556411312768795,0.0,0.001687430313303408,271,"

",True,1,0.6820772571056802,1.0,0.0001272540763176287,0.00012725407631762847,2.168404344971009e-19,0.00012725407631762847,0.0,0.0013587986566449934,271,"

",True,1,0.6814591467097717,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,0.9864714829839689,248068,<think>,0.8287694233934675,2.875,0.004381404004053709,0.004381404004053707,1.734723475976807e-18,0.004381404004053707,0.0,0.027082735257246356,248068,<think>,True,1,0.8017805135018897,1.0,0.0010960820558224144,0.0010960820558224115,2.8189256484623115e-18,0.0010960820558224115,0.0,0.01233301079128697,248068,<think>,True,1,0.821327074197764,1.0,5.9273898622947145e-05,5.927389862294721e-05,6.776263578034403e-20,5.927389862294721e-05,0.0,0.0008080851504015465,248068,<think>,True,1,0.8287618390395937,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,15,0.9643806470298157,248068,<think>,0.8287694233934675,2.875,0.0016523904145142859,0.0016523904145142878,1.951563910473908e-18,0.0016523904145142878,0.0,0.018119786912246645,248068,<think>,True,1,0.8154241838161908,1.0,0.00037301731045193956,0.0003730173104519389,6.505213034913027e-19,0.0003730173104519389,0.0,0.00461309796480467,248068,<think>,True,1,0.8304542462747605,1.0,5.894651671359974e-05,5.8857077419133376e-05,8.943929446636191e-08,5.8857077419133376e-05,0.0,0.0012533708379579812,248068,<think>,True,1,0.8280956463558982,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,0.9708079460681042,248068,<think>,0.968223424344248,4.125,0.00028995092680656495,0.0002899509268065647,2.710505431213761e-19,0.0002899509268065647,0.0,0.0017711582165244582,248068,<think>,True,1,0.9665418712966939,1.0,0.0002865843173798186,0.00028658431737981844,1.6263032587282567e-19,0.00028658431737981844,0.0,0.0017304971293451818,248068,<think>,True,1,0.9665874072901546,1.0,8.464263092940397e-06,8.464263092940414e-06,1.6940658945086007e-20,8.464263092940414e-06,0.0,0.0001250986416154941,248068,<think>,True,1,0.9682053943253792,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,15,0.9174816671026983,248068,<think>,0.968223424344248,4.125,0.00011361221643305249,0.00011361221643305168,8.131516293641283e-19,0.00011361221643305168,0.0,0.0016906642816782638,248068,<think>,True,1,0.9666392574987247,1.0,4.3544353291506105e-05,4.3544353291506335e-05,2.303929616531697e-19,4.3544353291506335e-05,0.0,0.0005965642972140917,248068,<think>,True,1,0.9677152112457477,1.0,9.375090696822784e-06,9.375090696822845e-06,6.098637220230962e-20,9.375090696822845e-06,0.0,0.00015963227063782405,248068,<think>,True,1,0.9680950825717528,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,0.9896920437912868,248068,<think>,0.9356765096071266,3.25,0.0014026121281266386,0.0014026121281266399,1.3010426069826053e-18,0.0014026121281266399,0.0,0.005776729911279365,248068,<think>,True,1,0.9304463951662949,1.0,1.445806439453936e-05,1.4458064394539339e-05,2.0328790734103208e-20,1.4458064394539339e-05,0.0,0.0001606829965862619,248068,<think>,True,1,0.935669183683085,1.0,1.445806439453936e-05,1.4458064394539339e-05,2.0328790734103208e-20,1.4458064394539339e-05,0.0,0.0001606829965862619,248068,<think>,True,1,0.935669183683085,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,15,0.9241429881658961,248068,<think>,0.9356765096071266,3.25,0.0001526619779495022,0.0001526619779495022,0.0,0.0001526619779495022,0.0,0.001271299672337792,248068,<think>,True,1,0.9359611539944626,1.0,1.1580481467933143e-05,1.15804814679331e-05,4.404571325722362e-20,1.15804814679331e-05,0.0,0.0002330362510894806,248068,<think>,True,1,0.9358518809006636,1.0,1.1580481467933143e-05,1.15804814679331e-05,4.404571325722362e-20,1.15804814679331e-05,0.0,0.0002330362510894806,248068,<think>,True,1,0.9358518809006636,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,0.9887501083061803,248068,<think>,0.841375568380639,2.75,0.003137072121988344,0.003137072121988333,1.1275702593849246e-17,0.003137072121988333,0.0,0.02057182492603126,248068,<think>,True,1,0.8213411928918113,1.0,7.36471475665185e-05,7.364714756651781e-05,6.911788849595091e-19,7.364714756651781e-05,0.0,0.001539155053762917,248068,<think>,True,1,0.8421894273768361,1.0,3.5291721608069696e-05,3.529172160806981e-05,1.1519648082658485e-19,3.529172160806981e-05,0.0,0.0005980821741833594,248068,<think>,True,1,0.8417068738923865,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,15,0.9505466478259126,248068,<think>,0.841375568380639,2.75,0.0006389491370676554,0.0006389491370676577,2.2768245622195593e-18,0.0006389491370676577,0.0,0.00482536194363278,248068,<think>,True,1,0.8446210710285975,1.0,0.00017455468274980433,0.0001745546827498045,1.6263032587282567e-19,0.0001745546827498045,0.0,0.0024258038087125494,248068,<think>,True,1,0.8426774689914257,1.0,3.159817669673608e-05,3.159817669673607e-05,6.776263578034403e-21,3.159817669673607e-05,0.0,0.0003963737042983287,248068,<think>,True,1,0.841369935653043,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,0.9920305546339758,248068,<think>,0.8992339164318328,2.5,0.003632609806775232,0.0036326098067752314,4.336808689942018e-19,0.0036326098067752314,0.0,0.024798887097679953,248068,<think>,True,1,0.8761060194237074,1.0,0.0005965862136229094,0.0005965862136229095,1.0842021724855044e-19,0.0005965862136229095,0.0,0.0017265349755069535,248068,<think>,True,1,0.8991941236060466,1.0,2.894988539117884e-05,2.8949885391178895e-05,5.421010862427522e-20,2.8949885391178895e-05,0.0,0.000401963521418383,248068,<think>,True,1,0.8991854816465665,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,15,0.9478290087119637,248068,<think>,0.8992339164318328,2.5,0.00020660687240690523,0.00020660687240690498,2.439454888092385e-19,0.00020660687240690498,0.0,0.001985407674084355,248068,<think>,True,1,0.8981877875487263,1.0,3.682991100526422e-05,3.6829911005264006e-05,2.168404344971009e-19,3.6829911005264006e-05,0.0,0.000707887662952555,248068,<think>,True,1,0.898716637380473,1.0,1.0778885340389072e-05,1.0778885340389062e-05,1.0164395367051604e-20,1.0778885340389062e-05,0.0,0.00026029087960586237,248068,<think>,True,1,0.8990604374704724,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,0.990916517852985,248068,<think>,0.8973718305798507,2.625,0.002281581617904039,0.002281581617904043,3.903127820947816e-18,0.002281581617904043,0.0,0.01597787582494233,248068,<think>,True,1,0.8819915605457836,1.0,0.00016337898138351234,0.00016337898138351386,1.5178830414797062e-18,0.00016337898138351386,0.0,0.0027745169777642366,248068,<think>,True,1,0.8997904868337003,1.0,2.072470589318913e-05,2.0724705893189174e-05,4.404571325722362e-20,2.0724705893189174e-05,0.0,0.0003434002271767737,248068,<think>,True,1,0.8975267724024479,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,15,0.9487455185439194,248068,<think>,0.8973718305798507,2.625,0.0003071242711060497,0.00030712427110604927,4.336808689942018e-19,0.00030712427110604927,0.0,0.0036455665645037513,248068,<think>,True,1,0.9005682630383711,0.8,6.683566438853931e-05,6.68356643885396e-05,2.981555974335137e-19,6.68356643885396e-05,0.0,0.0012393420266389628,248068,<think>,True,1,0.8984252620639901,1.0,1.5772573553219293e-05,1.574149525811731e-05,3.107829510198292e-08,1.574149525811731e-05,0.0,0.0003651573211544577,248068,<think>,True,1,0.8976077132218205,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,0.9677045707028002,248068,<think>,0.8868387935241075,3.25,0.0010397966799078706,0.0010397966799078728,2.168404344971009e-18,0.0010397966799078728,0.0,0.008157739344502741,248068,<think>,True,1,0.8939282965242957,1.0,6.934967401173208e-05,6.9349674011732e-05,8.131516293641283e-20,6.9349674011732e-05,0.0,0.001077664953426225,248068,<think>,True,1,0.8871998422311561,1.0,3.358068015942749e-05,3.358068015942767e-05,1.7618285302889447e-19,3.358068015942767e-05,0.0,0.0005423444572546242,248068,<think>,True,1,0.8870409626770738,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,15,0.9744304765299254,248068,<think>,0.8868387935241075,3.25,0.001023168446897576,0.0010231684468975787,2.6020852139652106e-18,0.0010231684468975787,0.0,0.005350751150431852,248068,<think>,True,1,0.8855080177467812,1.0,0.00032724737434009323,0.0003272473743400931,1.0842021724855044e-19,0.0003272473743400931,0.0,0.00498659445812835,248068,<think>,True,1,0.882766586494122,1.0,2.6161929616787393e-05,2.6161929616787407e-05,1.3552527156068805e-20,2.6161929616787407e-05,0.0,0.0004656651826637804,248068,<think>,True,1,0.8867051078562833,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,0.9834063953180628,248068,<think>,0.8190784755756881,2.25,0.0024289461237198655,0.0024289461237198737,8.239936510889834e-18,0.0024289461237198737,0.0,0.01966234096808933,248068,<think>,True,1,0.8023335622107869,1.0,0.0001878495001759609,0.00018784950017596051,3.7947076036992655e-19,0.00018784950017596051,0.0,0.0019522891161751627,248068,<think>,True,1,0.8180927325875329,1.0,4.0304971770731456e-05,4.030497177073137e-05,8.809142651444724e-20,4.030497177073137e-05,0.0,0.0004376371371464996,248068,<think>,True,1,0.8190188755563202,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,15,0.9688612072374448,248068,<think>,0.8190784755756881,2.25,0.0012774083820586701,0.0012774083820586701,0.0,0.0012774083820586701,0.0,0.019115786680257082,248068,<think>,True,1,0.8007371011345799,1.0,0.0001988557924537792,0.00019885579245377985,6.505213034913027e-19,0.00019885579245377985,0.0,0.0028252831243053703,248068,<think>,True,1,0.8208767756058373,1.0,3.977695488207583e-05,3.977695488207576e-05,6.776263578034403e-20,3.977695488207576e-05,0.0,0.0004923655699061911,248068,<think>,True,1,0.81901145853078,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,0.9783787275545319,248068,<think>,0.8395230903109311,2.625,0.0022446320219077173,0.002244632021907718,8.673617379884035e-19,0.002244632021907718,0.0,0.009042642711324886,248068,<think>,True,1,0.834864690236784,0.8,8.301711382504656e-05,8.301711382504665e-05,8.131516293641283e-20,8.301711382504665e-05,0.0,0.0012363110893954116,248068,<think>,True,1,0.8401139771011304,1.0,4.8531800485489e-05,4.8531800485488957e-05,4.0657581468206416e-20,4.8531800485488957e-05,0.0,0.00044865924413564406,248068,<think>,True,1,0.8395322654984848,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,15,0.9623204137726208,248068,<think>,0.8395230903109311,2.625,0.0009497994890305668,0.0009497994890305609,5.854691731421724e-18,0.0009497994890305609,0.0,0.010796946611815959,248068,<think>,True,1,0.8495310523820311,1.0,0.00024746284941683336,0.00024746284941683347,1.0842021724855044e-19,0.00024746284941683347,0.0,0.002489934582529521,248068,<think>,True,1,0.8406269434469571,1.0,3.578805174564778e-05,3.578805174564777e-05,1.3552527156068805e-20,3.578805174564777e-05,0.0,0.0005867066729967228,248068,<think>,True,1,0.8398264164767016,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,0.9671564356652217,248068,<think>,0.8084908191234155,3.0,0.001262872132343525,0.001262872132343525,0.0,0.001262872132343525,0.0,0.010022564412697941,248068,<think>,True,1,0.8009429135044385,1.0,0.0006672913225838507,0.0006672913225838489,1.734723475976807e-18,0.0006672913225838489,0.0,0.005591614112894204,248068,<think>,True,1,0.8084846362453835,1.0,4.147722212522327e-05,4.1477222125223254e-05,1.3552527156068805e-20,4.1477222125223254e-05,0.0,0.0005549055759212087,248068,<think>,True,1,0.8083471689676512,1.0,False,False
qwen,Qwen/Qwen3.5-4B,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,15,0.9266562111557428,248068,<think>,0.8084908191234155,3.0,0.0004005386135851911,0.0004005386135851898,1.3010426069826053e-18,0.0004005386135851898,0.0,0.005542542280260139,248068,<think>,True,1,0.8048906206777092,1.0,7.316474205082192e-05,7.316474205082239e-05,4.743384504624082e-19,7.316474205082239e-05,0.0,0.0012198817684180112,248068,<think>,True,1,0.8092056441522536,1.0,2.9377019498763634e-05,2.937701949876368e-05,4.743384504624082e-20,2.937701949876368e-05,0.0,0.00041150600099192124,248068,<think>,True,1,0.8086262192904725,1.0,False,False


==> figure_data/mechanism_cells.csv <==
job_id,model_short,model_id,budget_label,K,task,source_index,example_sha256,head,rank_support,rank_support_kl,oracle_support,oracle_kl,global_headroom,global_positive10,oracle_swap_distance,oracle_overlap_fraction,one_swap_total,improving_swap_count,improving_swap_fraction,best_swap_support,best_swap_kl,best_swap_gain_abs,best_swap_headroom,best_swap_capture_global,best_swap_leaving_token,best_swap_entering_token,best_swap_singleton_margin,best_swap_strict_preference_reversal,strict_reversal_witness_count,tie_reversal_witness_count,strict_reversal_fraction_of_improving,contexts_with_strict_reversal,contexts_with_any_conditioned_disagreement,context_reversal_fraction,mean_context_tau_b,min_context_tau_b,mean_context_inversion_rate,mean_selected_context_rank,max_selected_context_rank,local_minimum_at_rank_support,nonlocal_positive10,certificate_miss10,greedy_steps,greedy_endpoint_support,greedy_endpoint_kl,greedy_reaches_global_oracle,greedy_capture_global
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,"[873,1020,1022,1023]",0.0002559038462504883,"[990,1019,1020,1023]",1.0062409252136314e-05,0.9606789448475626,True,2,0.5,80,12,0.15,"[1019,1020,1022,1023]",1.1405402555344666e-05,0.0002444984436951436,0.9554309060904828,0.9945371564712366,873,1019,6.441240694534102e-07,True,12,0,1.0,3,3,0.75,0.07142857142857142,0.02857142857142857,0.4642857142857143,4.0,8,False,False,False,2,"[990,1019,1020,1023]",1.0062409252136314e-05,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,31,"[287,973,993,1023]",0.0010245930613052823,"[0,1021,1022,1023]",7.074249826249559e-06,0.9930955516942139,True,3,0.25,80,53,0.6625,"[287,973,1022,1023]",1.8161268276040805e-05,0.0010064317930292416,0.9822746522869243,0.9891038688182329,993,1022,0.000220553315323712,True,53,0,1.0,4,4,1.0,0.1380952380952381,-0.22857142857142856,0.430952380952381,14.25,18,False,False,False,4,"[967,971,1022,1023]",1.6034632502153425e-05,False,0.9911938899066846
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[799,1012,1019,1023]",0.0006246200470858641,"[798,1010,1019,1023]",8.375395315120591e-05,0.8659121596529664,True,2,0.5,80,26,0.325,"[1010,1012,1019,1023]",0.000127730634609669,0.000496889412476195,0.7955066680847175,0.9186921089126806,799,1010,6.067835728208921e-05,True,26,0,1.0,3,3,0.75,0.11190476190476191,-0.0380952380952381,0.444047619047619,7.5,13,False,False,False,2,"[798,1010,1019,1023]",8.375395315120591e-05,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,31,"[1019,1021,1022,1023]",9.308076971356144e-05,"[1012,1021,1022,1023]",4.098040079671968e-05,0.5597328973231618,True,1,0.75,80,15,0.1875,"[1012,1021,1022,1023]",4.098040079671968e-05,5.2100368916841756e-05,0.5597328973231618,1.0,1019,1012,0.00018097106735629094,True,15,0,1.0,1,1,0.25,0.07857142857142857,-0.13333333333333333,0.46071428571428574,4.75,16,False,False,False,1,"[1012,1021,1022,1023]",4.098040079671968e-05,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,"[724,962,1012,1023]",0.0002498195905081954,"[716,973,978,1023]",0.00013778750741587863,0.4484519523245376,True,3,0.25,80,9,0.1125,"[724,730,1012,1023]",0.00021173214404138696,3.808744646680842e-05,0.1524598066521887,0.3399691000605923,962,730,0.0006707890407667382,True,9,0,1.0,1,1,0.25,-0.0023809523809523803,-0.23809523809523808,0.5011904761904762,3.25,10,False,False,False,1,"[724,730,1012,1023]",0.00021173214404138696,False,0.3399691000605923
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,31,"[0,1021,1022,1023]",0.0005110040620838153,"[344,1020,1022,1023]",0.00020563492762970016,0.5975865107781242,True,2,0.5,80,30,0.375,"[669,1021,1022,1023]",0.00028085912393116443,0.00023014493815265089,0.45037790348308876,0.7536614286969875,0,669,0.0003148644236605291,True,30,0,1.0,3,3,0.75,0.05,-0.21904761904761905,0.47500000000000003,8.5,17,False,False,False,1,"[669,1021,1022,1023]",0.00028085912393116443,False,0.7536614286969875
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,"[288,1005,1020,1023]",0.00035224914108419447,"[1,58,1009,1020]",9.989965243446735e-05,0.716394901270776,True,3,0.25,80,2,0.025,"[288,802,1020,1023]",0.00029418600897972245,5.806313210447202e-05,0.16483541145269617,0.23009015161931376,1005,802,0.0002749287412288341,True,2,0,1.0,1,1,0.25,0.05476190476190477,-0.02857142857142857,0.4726190476190476,1.5,3,False,False,False,4,"[151,802,1009,1020]",0.00010627181653205032,False,0.9747486546072306
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,31,"[999,1021,1022,1023]",0.00011150415143685254,"[0,972,995,1023]",1.4146255461558123e-05,0.8731324773179455,True,3,0.25,80,8,0.1,"[972,1021,1022,1023]",7.053060646944017e-05,4.097354496741237e-05,0.367462058043791,0.42085487321757487,999,972,9.627600826073167e-05,True,8,0,1.0,3,3,0.75,0.21428571428571427,0.08571428571428572,0.39285714285714285,3.0,5,False,False,False,6,"[0,972,995,1023]",1.4146255461558123e-05,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,"[313,916,1013,1023]",0.004705684909035789,"[327,961,1019,1020]",0.0005948063154162971,0.8735983545617008,True,4,0.0,80,17,0.2125,"[313,916,961,1013]",0.0021454570753427077,0.0025602278336930816,0.544071242164338,0.6227933458474837,1023,961,0.0007097016558729219,True,17,0,1.0,2,2,0.5,0.02619047619047619,-0.17142857142857143,0.48690476190476195,5.25,16,False,False,False,3,"[37,313,761,961]",0.0006181811587683327,False,0.9943139056968708
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,31,"[0,969,1021,1023]",0.00011823335047174497,"[0,1020,1021,1023]",6.827820784074284e-05,0.422513127063419,True,1,0.75,80,12,0.15,"[0,1020,1021,1023]",6.827820784074284e-05,4.9955142631002134e-05,0.422513127063419,1.0,969,1020,0.00031618862771671933,True,12,0,1.0,2,2,0.5,0.1261904761904762,-0.05714285714285714,0.4369047619047619,4.0,11,False,False,False,1,"[0,1020,1021,1023]",6.827820784074284e-05,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,"[1008,1011,1015,1023]",0.0003568456005700639,"[552,1006,1008,1020]",3.372704645569658e-05,0.90548560385271,True,3,0.25,80,66,0.825,"[672,1008,1011,1015]",4.2666504750665175e-05,0.00031417909581939874,0.8804342699405427,0.9723338131433813,1023,672,0.00041192163684502126,True,66,0,1.0,4,4,1.0,-0.02857142857142857,-0.18095238095238095,0.5142857142857142,17.5,20,False,False,False,2,"[672,1002,1008,1011]",4.152584959016291e-05,False,0.9758639575624434
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,31,"[0,1021,1022,1023]",6.212705731823391e-06,"[0,1021,1022,1023]",6.212705731823391e-06,0.0,False,0,1.0,80,0,0.0,"[0,333,1021,1022]",1.556648805674444e-05,0.0,0.0,0.0,1023,333,2.0209144208511593e-05,False,0,0,0.0,0,0,0.0,-0.004761904761904762,-0.11428571428571428,0.5023809523809524,1.0,1,True,False,False,0,"[0,1021,1022,1023]",6.212705731823391e-06,True,0.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,"[1000,1009,1019,1023]",0.006793835597405068,"[931,976,989,1011]",0.0001549650305461063,0.977190347289932,True,4,0.0,80,40,0.5,"[1000,1009,1019,1021]",0.0003706817936167772,0.00642315380378829,0.9454385099106076,0.9675070087753296,1023,1021,0.0009685815517548464,True,40,0,1.0,4,4,1.0,0.016666666666666666,-0.11428571428571428,0.4916666666666667,11.0,21,False,False,False,6,"[993,999,1001,1022]",0.00019463703514680138,False,0.9940242840704356
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,31,"[968,1019,1022,1023]",0.00011974588509871607,"[998,1011,1012,1023]",0.00011672455318916756,0.0252311961037975,False,3,0.25,80,0,0.0,"[288,1019,1022,1023]",0.0001417312318603885,0.0,0.0,0.0,968,288,0.00014272458341921463,False,0,0,0.0,0,0,0.0,-0.0380952380952381,-0.34285714285714286,0.519047619047619,1.0,1,True,False,False,0,"[968,1019,1022,1023]",0.00011974588509871607,False,0.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[1010,1020,1021,1023]",2.134525606226084e-05,"[989,1020,1022,1023]",1.2676059203209916e-05,0.4061416191852749,True,2,0.5,80,17,0.2125,"[1010,1020,1022,1023]",1.2991494412302428e-05,8.35376164995841e-06,0.3913638527264217,0.9636142523671974,1021,1022,3.7839224539054184e-06,True,17,0,1.0,2,2,0.5,-0.07142857142857142,-0.22857142857142856,0.5357142857142857,5.25,11,False,False,False,2,"[989,1020,1022,1023]",1.2676059203209916e-05,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,31,"[0,1020,1022,1023]",4.536664391208226e-06,"[0,1021,1022,1023]",1.2377067083963439e-06,0.7271769296413148,True,1,0.75,80,18,0.225,"[0,1021,1022,1023]",1.2377067083963439e-06,3.2989576828118825e-06,0.7271769296413148,1.0,1020,1021,6.5247802574361394e-06,True,18,0,1.0,1,1,0.25,0.14494275891311212,-0.19325701188414948,0.4264705882352941,5.5,19,False,False,False,1,"[0,1021,1022,1023]",1.2377067083963439e-06,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,"[1006,1011,1021,1023]",4.285629498787312e-06,"[806,1011,1020,1023]",3.8597489379978425e-06,0.09937409682987748,False,2,0.5,80,0,0.0,"[1005,1011,1021,1023]",4.312954131559499e-06,0.0,0.0,0.0,1006,1005,0.0004452316812908909,False,0,0,0.0,0,0,0.0,0.16666666666666666,0.11428571428571428,0.41666666666666663,1.0,1,True,False,False,0,"[1006,1011,1021,1023]",4.285629498787312e-06,False,0.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,31,"[0,1020,1022,1023]",2.3364639705430997e-06,"[0,1020,1022,1023]",2.3364639705430997e-06,0.0,False,0,1.0,80,0,0.0,"[0,1021,1022,1023]",3.1844132341437456e-06,0.0,0.0,0.0,1020,1021,5.194968547036323e-06,False,0,0,0.0,0,0,0.0,0.22142857142857142,0.09523809523809523,0.3892857142857143,1.0,1,True,False,False,0,"[0,1020,1022,1023]",2.3364639705430997e-06,True,0.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,"[951,973,1020,1023]",0.0001609117787821165,"[724,961,1019,1023]",0.00010424689690804244,0.35214875071887347,True,3,0.25,80,27,0.3375,"[301,973,1020,1023]",0.0001383468984637263,2.2564880318390215e-05,0.14023137702644078,0.398216312680859,951,301,2.2357879038383048e-05,True,27,0,1.0,3,3,0.75,-0.009523809523809528,-0.2761904761904762,0.5047619047619047,7.75,13,False,False,False,1,"[301,973,1020,1023]",0.0001383468984637263,False,0.398216312680859
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,31,"[0,974,975,1022]",3.516745622814246e-05,"[0,774,1022,1023]",6.795196695156533e-06,0.8067759962200868,True,2,0.5,80,6,0.075,"[0,975,1021,1022]",2.2983460923783157e-05,1.2183995304359304e-05,0.34645654281384064,0.42943337981925783,974,1021,1.5521679941974024e-05,True,6,0,1.0,2,2,0.5,0.11428571428571428,-0.09523809523809523,0.44285714285714284,2.5,5,False,False,False,2,"[0,976,1021,1022]",2.1962534065352642e-05,False,0.4654166562743309
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,"[1002,1003,1017,1019]",0.00031583790460040084,"[1002,1019,1020,1023]",6.832831641043882e-06,0.9783660176897109,True,2,0.5,80,35,0.4375,"[703,1003,1017,1019]",2.455699970143339e-05,0.00029128090489896743,0.9222480919999042,0.9426411744938544,1002,703,0.0012441273054233555,True,35,0,1.0,4,4,1.0,0.047619047619047616,-0.10476190476190476,0.47619047619047616,9.75,13,False,False,False,3,"[1003,1016,1018,1019]",1.205764412338863e-05,False,0.9830914993326599
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,31,"[0,1020,1021,1022]",2.9521881721887557e-05,"[915,1012,1021,1022]",1.2243591149444186e-05,0.5852706387490614,True,2,0.5,80,12,0.15,"[1017,1020,1021,1022]",1.7557603371187887e-05,1.196427835069967e-05,0.405268148670528,0.6924457197045372,0,1017,0.0013239320850563093,True,12,0,1.0,1,1,0.25,0.026507948099153394,-0.08193365776101957,0.4865853658536585,4.0,13,False,False,False,3,"[962,1016,1020,1022]",1.2721276394209063e-05,False,0.9723534430236563
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[999,1001,1004,1019]",0.00040406689730948146,"[999,1020,1022,1023]",3.675448767611059e-06,0.9909038607416634,True,3,0.25,80,29,0.3625,"[999,1001,1019,1023]",5.245261242251514e-06,0.0003988216360672299,0.9870188296116865,0.996079305688577,1004,1023,0.00036551240964029843,True,29,0,1.0,4,4,1.0,0.27142857142857146,-0.02857142857142857,0.36428571428571427,8.25,12,False,False,False,3,"[999,1020,1022,1023]",3.675448767611059e-06,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,31,"[0,1020,1022,1023]",0.0003790186981711041,"[0,970,1022,1023]",3.829190316886671e-07,0.9989897093902321,True,1,0.75,80,33,0.4125,"[0,970,1022,1023]",3.829190316886671e-07,0.0003786357791394154,0.9989897093902321,1.0,1020,970,0.0003796115851168329,True,33,0,1.0,2,2,0.5,0.06205268269368213,-0.07159924926194092,0.4688995215311005,9.25,21,False,False,False,1,"[0,970,1022,1023]",3.829190316886671e-07,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[682,1009,1010,1018]",0.0009265746672341441,"[496,1005,1014,1021]",0.0006327755285338311,0.31708091003320127,True,4,0.0,80,8,0.1,"[918,1009,1010,1018]",0.0008580708891899728,6.850377804417133e-05,0.07393228032950368,0.23316534673046793,682,918,0.0005505289036132916,True,8,0,1.0,1,1,0.25,0.21190476190476193,0.0761904761904762,0.39404761904761904,3.0,9,False,False,True,1,"[918,1009,1010,1018]",0.0008580708891899728,False,0.23316534673046793
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,31,"[0,620,1022,1023]",0.0005154394339523917,"[690,909,1022,1023]",0.00026097149518930073,0.49369125061276314,True,2,0.5,80,50,0.625,"[620,909,1022,1023]",0.00026819960444825555,0.0002472398295041362,0.47966805257467426,0.9715952064763483,0,909,0.00013546158443151612,True,50,0,1.0,3,3,0.75,0.04047619047619048,-0.11428571428571428,0.4797619047619048,13.5,21,False,False,False,2,"[690,909,1022,1023]",0.00026097149518930073,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,"[893,1007,1012,1023]",4.541506493878208e-06,"[966,1007,1012,1023]",3.8016722924746606e-06,0.16290501894048115,True,1,0.75,80,5,0.0625,"[966,1007,1012,1023]",3.8016722924746606e-06,7.398342014035476e-07,0.16290501894048115,1.0,893,966,3.694746475820856e-05,True,5,0,1.0,1,1,0.25,0.011904761904761908,-0.11428571428571428,0.49404761904761907,2.25,6,False,False,False,1,"[966,1007,1012,1023]",3.8016722924746606e-06,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,31,"[0,975,1022,1023]",3.947245574555359e-05,"[0,973,1022,1023]",4.337262118699924e-06,0.890119273382465,True,1,0.75,80,4,0.05,"[0,973,1022,1023]",4.337262118699924e-06,3.513519362685367e-05,0.890119273382465,1.0,975,973,1.633283254642143e-06,True,4,0,1.0,1,1,0.25,0.14761904761904762,0.0,0.4261904761904762,2.0,5,False,False,False,1,"[0,973,1022,1023]",4.337262118699924e-06,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,"[1009,1011,1020,1023]",0.000936863853526116,"[1000,1011,1017,1020]",7.251855217246675e-05,0.9225943535984172,True,2,0.5,80,52,0.65,"[988,1009,1011,1020]",0.00020148811255284388,0.0007353757409732721,0.7849334118351411,0.8507893081869038,1023,988,0.0011458615347890398,True,52,0,1.0,4,4,1.0,0.02380952380952381,-0.17142857142857143,0.4880952380952381,14.0,18,False,False,False,3,"[1000,1011,1017,1020]",7.251855217246675e-05,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,31,"[0,1021,1022,1023]",0.000223375904983339,"[0,1020,1021,1023]",9.250401244642514e-06,0.9585881868264509,True,1,0.75,80,29,0.3625,"[0,1020,1021,1023]",9.250401244642514e-06,0.0002141255037386965,0.9585881868264509,1.0,1022,1020,2.793504516110843e-06,True,29,0,1.0,2,2,0.5,-0.0023809523809523864,-0.23809523809523808,0.5011904761904762,8.25,16,False,False,False,1,"[0,1020,1021,1023]",9.250401244642514e-06,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,"[998,1019,1020,1023]",0.0007396639115966209,"[702,923,1020,1022]",5.235154397067684e-05,0.9292225250550996,True,3,0.25,80,59,0.7375,"[983,998,1019,1020]",0.00016264588671164985,0.000577018024884971,0.7801083922553875,0.8395280691340644,1023,983,0.0007859672185719152,True,59,0,1.0,4,4,1.0,0.18095238095238095,-0.0761904761904762,0.4095238095238095,15.75,19,False,False,False,2,"[702,983,1019,1020]",0.0001255139488227496,False,0.8935529050571517
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,31,"[0,1021,1022,1023]",3.639175996743826e-05,"[968,975,997,1019]",3.5608516796891755e-05,0.02152254167556936,False,4,0.0,80,0,0.0,"[0,997,1022,1023]",3.733427599542093e-05,0.0,0.0,0.0,1021,997,3.5703640749363768e-06,False,0,0,0.0,0,0,0.0,0.2761904761904762,-0.0380952380952381,0.3619047619047619,1.0,1,True,False,False,0,"[0,1021,1022,1023]",3.639175996743826e-05,False,0.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,"[1002,1020,1021,1023]",3.924283885421694e-05,"[1002,1006,1019,1023]",1.261668331909863e-06,0.9678497180951453,True,2,0.5,80,30,0.375,"[1002,1020,1022,1023]",3.698655763568516e-05,2.2562812185317785e-06,0.057495361814002,0.05940525759222246,1021,1022,3.859305687579963e-06,True,30,0,1.0,3,3,0.75,0.13333333333333333,0.06666666666666667,0.43333333333333335,8.5,13,False,False,True,2,"[997,1002,1020,1022]",3.416434209342868e-06,False,0.9432675231489385
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,31,"[0,1020,1022,1023]",0.00014679206377426538,"[0,1021,1022,1023]",1.3848057544346187e-06,0.99056620828927,True,1,0.75,80,48,0.6,"[0,1021,1022,1023]",1.3848057544346187e-06,0.00014540725801983077,0.99056620828927,1.0,1020,1021,3.2684727722055495e-06,True,48,0,1.0,3,3,0.75,-0.05755544630689542,-0.17746262611292754,0.5289855072463768,13.0,21,False,False,False,1,"[0,1021,1022,1023]",1.3848057544346187e-06,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,"[342,1012,1015,1023]",0.0017611362512300749,"[758,818,1010,1019]",0.00021658978035805682,0.8770170222736721,True,4,0.0,80,26,0.325,"[342,1015,1020,1023]",0.0006327016749104932,0.0011284345763195817,0.6407423477493127,0.730592829416451,1012,1020,0.00041277496215355624,True,26,0,1.0,3,3,0.75,0.004761904761904759,-0.3238095238095238,0.4976190476190476,7.5,15,False,False,False,5,"[818,891,1006,1010]",0.0002774350208226237,False,0.9606064034899418
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,31,"[0,1020,1022,1023]",0.0004714878590754198,"[0,288,617,1023]",6.822261668416115e-05,0.8553035558159554,True,2,0.5,80,27,0.3375,"[0,973,1022,1023]",0.00029619090831654003,0.00017529695075887974,0.3717952591666608,0.43469392432487897,1020,973,0.0004131293740116302,True,27,0,1.0,3,3,0.75,0.04285714285714286,-0.13333333333333333,0.47857142857142854,7.75,18,False,False,False,3,"[342,446,1022,1023]",9.208023418867781e-05,False,0.9408388946117767
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,"[360,804,885,1023]",0.00401722269544624,"[886,954,997,998]",0.0020758483999989787,0.48326280184763565,True,4,0.0,80,17,0.2125,"[804,885,1005,1023]",0.003584001408471838,0.00043322128697440183,0.10784099359626835,0.22315186102461232,360,1005,0.0003526344252843613,True,17,0,1.0,3,3,0.75,-0.021428571428571425,-0.3333333333333333,0.5107142857142857,5.25,10,False,False,False,4,"[609,1002,1005,1023]",0.0033201712567978285,False,0.35905051400086757
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,31,"[0,970,972,1023]",3.241356749941553e-05,"[0,970,1021,1023]",2.777438192115995e-05,0.14312480655945184,True,1,0.75,80,6,0.075,"[0,970,1021,1023]",2.777438192115995e-05,4.639185578255583e-06,0.14312480655945184,1.0,972,1021,8.730504403164566e-05,True,6,0,1.0,1,1,0.25,0.009523809523809525,-0.009523809523809525,0.49523809523809526,2.5,7,False,False,False,1,"[0,970,1021,1023]",2.777438192115995e-05,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,"[851,882,1007,1023]",0.0011386120899809348,"[797,931,951,1023]",4.738270682015957e-05,0.9583855579638603,True,3,0.25,80,42,0.525,"[851,882,950,1023]",0.00010525235079827467,0.0010333597391826601,0.9075608350513501,0.9469683964974495,1007,950,0.0005282944626958246,True,42,0,1.0,3,3,0.75,0.07857142857142857,-0.10476190476190476,0.46071428571428574,11.5,16,False,False,False,2,"[799,882,950,1023]",6.853237489629741e-05,False,0.9806184946973502
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,31,"[907,1018,1019,1023]",0.0007028183644866761,"[0,910,1022,1023]",1.6202782354313622e-05,0.9769459889310835,True,3,0.25,80,17,0.2125,"[907,909,1018,1023]",0.00014673907564279032,0.0005560792888438858,0.7912133731025007,0.8098844583703133,1019,909,0.0007765359831654006,True,17,0,1.0,2,2,0.5,-0.028571428571428574,-0.22857142857142856,0.5142857142857142,5.25,16,False,False,False,1,"[907,909,1018,1023]",0.00014673907564279032,False,0.8098844583703133
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,"[1,999,1013,1023]",0.0019751773525864963,"[1,833,1013,1021]",1.3538836691473746e-05,0.9931455083394183,True,2,0.5,80,20,0.25,"[1,786,999,1013]",0.0004219154528859199,0.0015532618997005764,0.7863911044071961,0.7918186185245659,1023,786,0.0020285574589053988,True,20,0,1.0,4,4,1.0,0.011904761904761904,-0.1619047619047619,0.49404761904761907,6.0,9,False,False,False,3,"[1,833,1013,1021]",1.3538836691473746e-05,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,31,"[0,1021,1022,1023]",0.0018167858721378472,"[276,341,1016,1021]",1.47439224370174e-05,0.9918846119054923,True,3,0.25,80,80,1.0,"[548,1021,1022,1023]",2.455582044174863e-05,0.0017922300516960985,0.9864839215130766,0.9945551223120193,0,548,0.0006858609476170134,True,80,0,1.0,4,4,1.0,-0.23333333333333334,-0.3904761904761905,0.6166666666666667,21.0,21,False,False,False,1,"[548,1021,1022,1023]",2.455582044174863e-05,False,0.9945551223120193
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,"[1,1013,1020,1023]",0.004526053369269119,"[37,343,1012,1019]",7.1707756740898605e-06,0.9984156670085294,True,4,0.0,80,71,0.8875,"[1,1013,1020,1021]",1.867130462910376e-05,0.0045073820646400154,0.9958747051557373,0.997455006029297,1023,1021,7.310592014163342e-06,True,71,0,1.0,4,4,1.0,-0.15714285714285714,-0.22857142857142856,0.5785714285714285,18.75,21,False,False,False,2,"[1,698,1013,1021]",1.261864431290989e-05,False,0.9987944212919934
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,31,"[341,1021,1022,1023]",0.0013168793114462741,"[971,1021,1022,1023]",5.92281447215627e-07,0.9995502386269817,True,1,0.75,80,47,0.5875,"[971,1021,1022,1023]",5.92281447215627e-07,0.0013162870299990585,0.9995502386269817,1.0,341,971,0.0018372517486670802,True,47,0,1.0,3,3,0.75,-0.1,-0.29523809523809524,0.55,12.75,21,False,False,False,1,"[971,1021,1022,1023]",5.92281447215627e-07,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[797,1019,1022,1023]",0.0018957815633996425,"[1,968,1013,1023]",3.0495863842648453e-06,0.9983913830352922,True,3,0.25,80,34,0.425,"[797,982,1022,1023]",3.4113400715631253e-06,0.0018923702233280793,0.9982005626927578,0.9998088722060539,1019,982,0.00010710060661274959,True,34,0,1.0,3,3,0.75,-0.06904761904761905,-0.4,0.5345238095238095,9.5,19,False,False,False,1,"[797,982,1022,1023]",3.4113400715631253e-06,False,0.9998088722060539
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,31,"[911,1018,1022,1023]",0.00191408148430218,"[917,1020,1022,1023]",3.524229484753295e-07,0.9998158788163588,True,2,0.5,80,41,0.5125,"[1018,1020,1022,1023]",1.2508906691096184e-06,0.0019128305936330703,0.99934647992817,0.9995305146696165,911,1020,0.00010719485280023114,True,41,0,1.0,3,3,0.75,0.01909313313651758,-0.10978551553497608,0.4904306220095694,11.25,21,False,False,False,2,"[917,1020,1022,1023]",3.524229484753295e-07,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,"[984,1019,1020,1022]",0.003365127512906559,"[472,999,1006,1012]",4.8646897433311974e-06,0.9985543817508629,True,4,0.0,80,59,0.7375,"[984,1012,1019,1022]",0.00011512793646147371,0.003249999576445085,0.9657879423528785,0.9671861242644274,1020,1012,0.002032375737492526,True,59,0,1.0,4,4,1.0,-0.004761904761904762,-0.20952380952380953,0.5023809523809524,15.75,20,False,False,False,3,"[1,996,1012,1022]",8.171469842874353e-05,False,0.9771297625424821
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,31,"[0,967,971,1020]",0.0037589525101060332,"[693,694,971,1019]",1.527238176772631e-05,0.9959370644543484,True,3,0.25,80,36,0.45,"[967,971,1020,1022]",8.671445904466827e-05,0.0036722380510613647,0.9769312171910832,0.9809166181864333,0,1022,0.000987112031217794,True,36,0,1.0,4,4,1.0,0.054892757767488046,-0.04295954955716455,0.47248803827751196,10.0,15,False,False,False,3,"[1019,1020,1021,1022]",6.826185886374078e-05,False,0.9858456184076991
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[751,1021,1022,1023]",0.0015320641440337433,"[751,982,1013,1023]",3.372208565550518e-05,0.977989116325953,True,2,0.5,80,8,0.1,"[751,840,1022,1023]",0.0015032030675744866,2.8861076459256712e-05,0.018838034015513812,0.019262007829170265,1021,840,0.0015994813159035898,True,8,0,1.0,2,2,0.5,-8.673617379884035e-19,-0.10476190476190476,0.5,3.0,7,False,False,True,4,"[960,1006,1013,1023]",3.407029973423361e-05,False,0.9997676004108799
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,31,"[1020,1021,1022,1023]",0.0015030646074081183,"[339,997,1021,1022]",2.9823727517723394e-06,0.9980158053505663,True,2,0.5,80,29,0.3625,"[966,1020,1021,1022]",1.3597465672152374e-05,0.001489467141735966,0.99095350552123,0.9929236593333752,1023,966,0.004153739270763262,True,29,0,1.0,3,3,0.75,-0.15447859516333118,-0.31386127271279984,0.5795454545454546,8.25,17,False,False,False,2,"[696,966,1021,1022]",2.995966281286052e-06,False,0.9999909381437899
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,"[302,1018,1020,1023]",0.001791342133930548,"[527,1021,1022,1023]",2.0514899074818394e-06,0.9988547749373926,True,3,0.25,80,47,0.5875,"[302,341,1018,1023]",2.728954772841648e-06,0.0017886131791577063,0.9984765865095497,0.9996213779647131,1020,341,0.00020550693077934265,True,47,0,1.0,4,4,1.0,-0.05,-0.13333333333333333,0.525,12.75,21,False,False,False,1,"[302,341,1018,1023]",2.728954772841648e-06,False,0.9996213779647131
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,31,"[0,997,1022,1023]",0.0019150393174108416,"[695,972,1022,1023]",2.271792921394372e-06,0.9988137095146089,True,2,0.5,80,61,0.7625,"[997,1020,1022,1023]",2.4616571642477924e-06,0.0019125776602465939,0.9987145657314358,0.999900738463811,0,1020,0.0019210528807500865,True,61,0,1.0,4,4,1.0,-0.06099375455928332,-0.13662601021279464,0.53125,16.25,21,False,False,False,3,"[695,972,1022,1023]",2.271792921394372e-06,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,"[32,869,995,1023]",0.0006754017714410917,"[798,843,1022,1023]",3.7922190120708414e-06,0.9943852397603586,True,3,0.25,80,12,0.15,"[32,749,869,995]",2.1694023181530323e-05,0.0006537077482595614,0.9678798248703995,0.9733449232448916,1023,749,0.0006758694988071358,True,12,0,1.0,3,3,0.75,0.08333333333333333,-0.0761904761904762,0.4583333333333333,4.0,6,False,False,False,1,"[32,749,869,995]",2.1694023181530323e-05,False,0.9733449232448916
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,31,"[0,1018,1021,1022]",0.0016701339942549747,"[918,1021,1022,1023]",6.252102563739857e-07,0.999625652637139,True,2,0.5,80,62,0.775,"[1018,1021,1022,1023]",9.800839788639849e-07,0.0016691539102761106,0.9994131704508528,0.9997874382417802,0,1023,0.0006706075253537597,True,62,0,1.0,4,4,1.0,0.14183347987973174,-0.03846331657755437,0.42839805825242716,16.5,20,False,False,False,2,"[918,1021,1022,1023]",6.252102563739857e-07,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,"[1,983,1013,1023]",0.0014749195402344773,"[995,1018,1020,1023]",2.7462300445245508e-06,0.9981380475547242,True,3,0.25,80,35,0.4375,"[1,1013,1020,1023]",0.000620360749598297,0.0008545587906361803,0.5793934972888932,0.5804743128551336,983,1020,2.4580113519697723e-05,True,35,0,1.0,3,3,0.75,-0.05714285714285714,-0.19047619047619047,0.5285714285714286,9.75,16,False,False,False,2,"[1,796,1020,1023]",0.0006197539091779333,False,0.5808865200430804
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,31,"[287,338,968,1018]",0.0015377909760721856,"[969,1021,1022,1023]",5.387138606889049e-07,0.9996496832995698,True,4,0.0,80,15,0.1875,"[287,338,968,1022]",0.0006263564553165343,0.0009114345207556513,0.5926907719823085,0.5928984742194872,1018,1022,0.00047419051845639434,True,15,0,1.0,4,4,1.0,0.05238095238095238,-0.01904761904761905,0.4738095238095238,4.75,6,False,False,False,5,"[969,1021,1022,1023]",5.387138606889049e-07,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,"[999,1013,1021,1023]",0.0014863409968197488,"[853,995,1013,1023]",0.0004396360038324903,0.7042159203216772,True,2,0.5,80,52,0.65,"[628,999,1021,1023]",0.00043988196917179483,0.0010464590276479538,0.7040504365330776,0.9997650098729322,1013,628,0.0001285978396242751,True,52,0,1.0,3,3,0.75,-0.007142857142857145,-0.08571428571428572,0.5035714285714286,14.0,21,False,False,False,1,"[628,999,1021,1023]",0.00043988196917179483,False,0.9997650098729322
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,31,"[0,340,1022,1023]",0.001491830435683785,"[967,1021,1022,1023]",2.819863627516907e-06,0.9981097961537267,True,2,0.5,80,73,0.9125,"[340,1021,1022,1023]",2.8403728878132935e-06,0.0014889900627959717,0.9980960484382989,0.9999862262493757,0,1021,0.0009146120391963373,True,73,0,1.0,4,4,1.0,8.673617379884035e-18,-0.23389088092234034,0.5,19.25,21,False,False,False,2,"[967,1021,1022,1023]",2.819863627516907e-06,True,1.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,"[998,1003,1020,1023]",0.0018465881801707313,"[1,910,1021,1023]",0.0006858764640963484,0.6285709659243385,True,3,0.25,80,26,0.325,"[995,998,1003,1023]",0.0007417785489709943,0.001104809631199737,0.5982977921463728,0.9518380971773843,1020,995,0.0019340346339808026,True,26,0,1.0,4,4,1.0,0.023809523809523808,-0.047619047619047616,0.4880952380952381,7.5,13,False,False,False,1,"[995,998,1003,1023]",0.0007417785489709943,False,0.9518380971773843
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,31,"[1016,1021,1022,1023]",8.264481491703019e-06,"[338,341,1021,1022]",3.002755833531604e-07,0.9636667365454666,True,2,0.5,80,11,0.1375,"[805,1016,1021,1022]",4.2284765019877603e-07,7.841633841504243e-06,0.948835549982986,0.9846096311099757,1023,805,0.0007408094516682647,True,11,0,1.0,2,2,0.5,0.16060401860990525,-0.10377490433255417,0.41666666666666663,3.75,10,False,False,False,1,"[805,1016,1021,1022]",4.2284765019877603e-07,False,0.9846096311099757
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[1006,1010,1020,1021,1023]",2.012877981428867e-05,"[1002,1006,1020,1021,1023]",1.1686780138845824e-05,0.4193994744505172,True,1,0.8,95,17,0.17894736842105263,"[1002,1006,1020,1021,1023]",1.1686780138845824e-05,8.441999675442848e-06,0.4193994744505172,1.0,1010,1002,8.50311789018528e-07,True,17,0,1.0,2,2,0.4,0.06315789473684211,-0.29473684210526313,0.46842105263157896,4.4,10,False,False,False,1,"[1002,1006,1020,1021,1023]",1.1686780138845824e-05,True,1.0
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,31,"[0,918,1020,1022,1023]",1.7214021261822057e-06,"[0,332,1020,1022,1023]",7.985478723313136e-07,0.5361061426696591,True,1,0.8,95,5,0.05263157894736842,"[0,332,1020,1022,1023]",7.985478723313136e-07,9.228542538508921e-07,0.5361061426696591,1.0,918,332,3.14188171119812e-06,True,5,0,1.0,2,2,0.4,0.09412976096492279,-0.12835876495216744,0.4521739130434782,2.0,4,False,False,False,1,"[0,332,1020,1022,1023]",7.985478723313136e-07,True,1.0
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[94,799,1012,1019,1023]",0.00016775665008607733,"[724,1010,1015,1019,1023]",7.292318368390009e-05,0.5653037680087043,True,3,0.4,95,22,0.23157894736842105,"[799,1010,1012,1019,1023]",0.00010458377033359563,6.31728797524817e-05,0.3765745186260406,0.666145424702427,94,1010,2.3299261704502858e-05,True,22,0,1.0,3,3,0.6,0.18526315789473685,0.10526315789473684,0.40736842105263155,5.4,10,False,False,False,2,"[799,991,1010,1012,1023]",8.162467723783615e-05,False,0.9082444849476019
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,31,"[1019,1020,1021,1022,1023]",0.0005096044950657751,"[1012,1020,1021,1022,1023]",2.1545300329735837e-05,0.9577215261279143,True,1,0.8,95,76,0.8,"[1012,1020,1021,1022,1023]",2.1545300329735837e-05,0.0004880591947360393,0.9577215261279143,1.0,1019,1012,0.00018097106735629094,True,76,0,1.0,4,4,0.8,0.008421052631578944,-0.21052631578947367,0.4957894736842105,16.2,20,False,False,False,1,"[1012,1020,1021,1022,1023]",2.1545300329735837e-05,True,1.0
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[682,1009,1010,1014,1018]",0.0016347504827729491,"[496,683,853,1005,1014]",0.0005267409243741269,0.6777851238308604,True,4,0.2,95,56,0.5894736842105263,"[496,682,1009,1010,1018]",0.0008400866317833573,0.0007946638509895919,0.48610712115627674,0.717199454612969,1014,496,0.0005504043490915723,True,56,0,1.0,5,5,1.0,-0.06947368421052631,-0.22105263157894736,0.5347368421052632,12.2,15,False,False,False,1,"[496,682,1009,1010,1018]",0.0008400866317833573,False,0.717199454612969
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,31,"[0,286,620,1022,1023]",0.0003765981408924502,"[620,861,971,1022,1023]",0.00025686157692070125,0.3179425253879402,True,2,0.6,95,22,0.23157894736842105,"[286,620,861,1022,1023]",0.0002798920617997283,9.670607909272185e-05,0.25678851962346627,0.807657042134089,0,861,0.00017000082975218885,True,22,0,1.0,4,4,0.8,0.11368421052631579,-0.14736842105263157,0.4431578947368421,5.4,10,False,False,False,2,"[620,861,971,1022,1023]",0.00025686157692070125,True,1.0
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[999,1001,1004,1019,1022]",0.0004027996179492673,"[684,999,1020,1022,1023]",2.9784925590083223e-06,0.9926055228796581,True,3,0.4,95,59,0.6210526315789474,"[999,1001,1004,1019,1023]",4.43654286129279e-06,0.0003983630750879745,0.988985732201336,0.9963532434639083,1022,1023,0.0003632623690287414,True,59,0,1.0,5,5,1.0,0.15789473684210525,-0.09473684210526316,0.42105263157894746,12.8,19,False,False,False,5,"[684,999,1020,1022,1023]",2.9784925590083223e-06,True,1.0
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,31,"[0,960,1020,1022,1023]",0.00037903713809086994,"[0,960,968,1022,1023]",3.3311419455142736e-07,0.9991211568443418,True,1,0.8,95,52,0.5473684210526316,"[0,960,968,1022,1023]",3.3311419455142736e-07,0.0003787040238963185,0.9991211568443418,1.0,1020,968,0.0003796451116759154,True,52,0,1.0,3,3,0.6,-0.062269346041361515,-0.4485503740267567,0.5312169312169311,11.4,20,False,False,False,1,"[0,960,968,1022,1023]",3.3311419455142736e-07,True,1.0
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[797,1019,1021,1022,1023]",0.0019141301524210675,"[996,1020,1021,1022,1023]",2.211783799097037e-06,0.9988444966522786,True,2,0.6,95,60,0.631578947368421,"[797,982,1019,1022,1023]",3.1434972225373585e-06,0.0019109866551985301,0.9983577411292741,0.9995126813786972,1021,982,2.9535623916272186e-06,True,60,0,1.0,5,5,1.0,0.07578947368421052,-0.22105263157894736,0.4621052631578947,13.0,20,False,False,False,1,"[797,982,1019,1022,1023]",3.1434972225373585e-06,False,0.9995126813786972
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,31,"[395,911,1018,1022,1023]",0.0019127858335524725,"[0,1015,1021,1022,1023]",7.6375947674614e-08,0.9999600708315929,True,3,0.4,95,51,0.5368421052631579,"[395,911,1020,1022,1023]",5.307137187513004e-07,0.0019122551198337211,0.9997225440980156,0.999762463781799,1018,1020,0.00010772619080766873,True,50,1,0.9803921568627451,4,4,0.8,0.11908920277794763,-0.23157894736842105,0.44038429406850454,11.2,20,False,False,False,2,"[395,1017,1020,1022,1023]",3.343087448347178e-07,False,0.999865147946995
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[751,1006,1021,1022,1023]",0.001550437901027634,"[840,982,995,1020,1023]",1.165088414083344e-05,0.9924854235483336,True,4,0.2,95,32,0.3368421052631579,"[31,751,1006,1022,1023]",0.0015031795763939182,4.725832463371585e-05,0.03048063040924949,0.030711413675250918,1021,31,0.0015987291296759357,True,32,0,1.0,4,4,0.8,-0.12421052631578948,-0.3263157894736842,0.5621052631578947,7.4,14,False,False,True,5,"[31,906,984,995,1023]",0.0015014032889200263,False,0.03186575631942373
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,31,"[917,1020,1021,1022,1023]",0.003101344204488556,"[0,340,394,1021,1022]",4.0255686385435055e-07,0.99987019923062,True,3,0.4,95,78,0.8210526315789474,"[340,917,1020,1021,1022]",3.9812776128833664e-06,0.0030973629268756728,0.9987162735412853,0.9988459245107788,1023,340,0.0026513518541338723,True,78,0,1.0,5,5,1.0,-0.11745376683940967,-0.29363441709852417,0.5606741573033708,16.6,19,False,False,False,1,"[340,917,1020,1021,1022]",3.9812776128833664e-06,False,0.9988459245107788
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,"[0,1011,1012,1022]",0.002830217326255718,"[0,1014,1016,1023]",0.0005067765254485369,0.8209407734355917,True,3,0.25,80,50,0.625,"[0,1012,1020,1022]",0.0012172879410239927,0.0016129293852317254,0.5698959476605199,0.6941986146887759,1011,1020,7.621445314558455e-05,True,50,0,1.0,3,3,0.75,0.08095238095238094,-0.0761904761904762,0.4595238095238095,13.5,20,False,False,False,1,"[0,1012,1020,1022]",0.0012172879410239927,False,0.6941986146887759
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,7,"[0,843,1021,1023]",0.0015750187336521808,"[0,1017,1022,1023]",8.948900126086578e-05,0.9431822623129331,True,2,0.5,80,19,0.2375,"[0,843,1022,1023]",0.00017031632305802104,0.0014047024105941597,0.8918639382383163,0.9455902362404794,1021,1022,0.0003709634465110766,True,19,0,1.0,2,2,0.5,0.11666666666666665,-0.3047619047619048,0.44166666666666665,5.75,11,False,False,False,2,"[0,1017,1022,1023]",8.948900126086578e-05,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[0,1011,1022,1023]",0.0007916371869235558,"[0,1005,1011,1022]",0.0006930838499245812,0.12449306150203808,True,1,0.75,80,5,0.0625,"[0,1005,1011,1022]",0.0006930838499245812,9.855333699897465e-05,0.12449306150203808,1.0,1023,1005,0.0006541856207363989,True,5,0,1.0,2,2,0.5,0.014285714285714289,-0.11428571428571428,0.4928571428571429,2.25,5,False,False,False,1,"[0,1005,1011,1022]",0.0006930838499245812,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,7,"[0,1015,1022,1023]",0.0010328453012993979,"[0,44,1022,1023]",0.0008381905827640718,0.18846454380964478,True,1,0.75,80,14,0.175,"[0,44,1022,1023]",0.0008381905827640718,0.00019465471853532612,0.18846454380964478,1.0,1015,44,6.960667217543059e-05,True,14,0,1.0,1,1,0.25,-0.047619047619047616,-0.12380952380952381,0.5238095238095238,4.5,15,False,False,False,1,"[0,44,1022,1023]",0.0008381905827640718,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,"[0,997,1020,1021]",0.0013452042750511052,"[0,1007,1020,1021]",0.000538315800868921,0.5998259811890131,True,1,0.75,80,55,0.6875,"[0,1007,1020,1021]",0.000538315800868921,0.0008068884741821841,0.5998259811890131,1.0,997,1007,0.00028132567494382313,True,55,0,1.0,3,3,0.75,0.009523809523809518,-0.21904761904761905,0.49523809523809526,14.75,21,False,False,False,1,"[0,1007,1020,1021]",0.000538315800868921,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,7,"[0,780,1022,1023]",0.0005878041421165164,"[0,413,1022,1023]",0.00019552805689052461,0.6673584908971832,True,1,0.75,80,16,0.2,"[0,413,1022,1023]",0.00019552805689052461,0.0003922760852259918,0.6673584908971832,1.0,780,413,0.0003190324480606635,True,16,0,1.0,2,2,0.5,0.03333333333333333,-0.06666666666666667,0.48333333333333334,5.0,16,False,False,False,1,"[0,413,1022,1023]",0.00019552805689052461,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,"[0,998,1000,1021]",0.00020818673346563498,"[0,986,1021,1023]",0.00012795607298725034,0.38537835309101565,True,2,0.5,80,8,0.1,"[0,1000,1021,1023]",0.00014374223445254514,6.444449901308984e-05,0.30955142020962434,0.8032402902934118,998,1023,0.000600688732240063,True,8,0,1.0,3,3,0.75,0.13095238095238096,0.01904761904761905,0.43452380952380953,3.0,5,False,False,False,2,"[0,986,1021,1023]",0.00012795607298725034,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,7,"[0,817,1022,1023]",0.0001410569199131505,"[0,768,923,1023]",4.123217143930843e-05,0.7076912535400937,True,2,0.5,80,11,0.1375,"[0,817,1020,1023]",5.522342543272345e-05,8.583349448042707e-05,0.6085025430391873,0.8598418307351783,1022,1020,0.0007312273274979424,True,11,0,1.0,2,2,0.5,0.02142857142857143,-0.2,0.48928571428571427,3.75,11,False,False,False,1,"[0,817,1020,1023]",5.522342543272345e-05,False,0.8598418307351783
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,"[0,1007,1009,1023]",0.001980819359594879,"[0,1010,1022,1023]",0.0008288812834239857,0.5815462528630021,True,2,0.5,80,46,0.575,"[0,800,1009,1023]",0.001046162567839841,0.0009346567917550381,0.4718536232128688,0.8113776348654865,1007,800,0.0005469759842089987,True,46,0,1.0,3,3,0.75,-0.04523809523809524,-0.26666666666666666,0.5226190476190476,12.5,21,False,False,False,3,"[0,1010,1022,1023]",0.0008288812834239857,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,7,"[0,1015,1022,1023]",0.0014372604173118403,"[0,1020,1022,1023]",0.0010096179649492047,0.29753999150861654,True,1,0.75,80,28,0.35,"[0,1020,1022,1023]",0.0010096179649492047,0.00042764245236263563,0.29753999150861654,1.0,1015,1020,0.00011973932560491684,True,28,0,1.0,2,2,0.5,0.15238095238095237,0.08571428571428572,0.4238095238095238,8.0,15,False,False,False,1,"[0,1020,1022,1023]",0.0010096179649492047,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,"[0,1021,1022,1023]",0.00046075095999054475,"[0,997,1022,1023]",0.00027735205697492426,0.398043452843558,True,1,0.75,80,17,0.2125,"[0,997,1022,1023]",0.00027735205697492426,0.00018339890301562049,0.398043452843558,1.0,1021,997,0.00019543270009499358,True,17,0,1.0,1,1,0.25,0.10476190476190476,-0.05714285714285714,0.4476190476190476,5.25,18,False,False,False,1,"[0,997,1022,1023]",0.00027735205697492426,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,7,"[0,1021,1022,1023]",0.00011299530060110358,"[0,1015,1018,1023]",7.903021605476721e-05,0.3005884701899244,True,2,0.5,80,10,0.125,"[0,1019,1022,1023]",8.770632325436868e-05,2.5288977346734894e-05,0.22380556724221776,0.7445580567371995,1021,1019,1.9074927633251152e-05,True,10,0,1.0,1,1,0.25,0.05952380952380952,-0.05714285714285714,0.47023809523809523,3.5,11,False,False,False,1,"[0,1019,1022,1023]",8.770632325436868e-05,False,0.7445580567371995
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,"[0,1021,1022,1023]",0.001374518391459885,"[0,1019,1022,1023]",0.0005658420537136072,0.5883343160562423,True,1,0.75,80,20,0.25,"[0,1019,1022,1023]",0.0005658420537136072,0.0008086763377462778,0.5883343160562423,1.0,1021,1019,0.0004537315793355747,True,20,0,1.0,1,1,0.25,0.045238095238095244,-0.21904761904761905,0.4773809523809524,6.0,21,False,False,False,1,"[0,1019,1022,1023]",0.0005658420537136072,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,7,"[0,1011,1022,1023]",0.0002190180092478452,"[0,880,1021,1023]",2.77160259379993e-05,0.8734532103858396,True,2,0.5,80,17,0.2125,"[0,1017,1022,1023]",5.356815472537751e-05,0.00016544985452246767,0.7554166668332798,0.8648622019484956,1011,1017,1.3127151403232253e-05,True,17,0,1.0,1,1,0.25,0.11666666666666667,-0.13333333333333333,0.44166666666666665,5.25,18,False,False,False,1,"[0,1017,1022,1023]",5.356815472537751e-05,False,0.8648622019484956
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[0,1005,1015,1020]",0.0019674418792249614,"[0,1007,1021,1023]",0.0005637933876428618,0.7134383518028202,True,3,0.25,80,50,0.625,"[0,1005,1015,1021]",0.0008575134135744725,0.001109928465650489,0.5641480327173504,0.7907453128806138,1020,1021,4.4946177042830184e-05,True,50,0,1.0,3,3,0.75,0.08809523809523809,-0.20952380952380953,0.45595238095238094,13.5,19,False,False,False,3,"[0,1007,1021,1023]",0.0005637933876428618,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,7,"[0,829,843,1023]",0.00018867157252805113,"[0,843,1022,1023]",3.0955927280744415e-05,0.8359269132813213,True,1,0.75,80,36,0.45,"[0,843,1022,1023]",3.0955927280744415e-05,0.0001577156452473067,0.8359269132813213,1.0,829,1022,0.00014326062230271493,True,36,0,1.0,2,2,0.5,0.05476190476190476,-0.0380952380952381,0.4726190476190476,10.0,20,False,False,False,1,"[0,843,1022,1023]",3.0955927280744415e-05,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,"[0,1021,1022,1023]",0.0005913133179600889,"[0,639,1010,1023]",0.0005875538135843617,0.006357888891623125,False,2,0.5,80,0,0.0,"[0,1019,1021,1023]",0.00063966189016698,0.0,0.0,0.0,1022,1019,0.00024637060959497496,False,0,0,0.0,0,0,0.0,0.06428571428571428,-0.0380952380952381,0.46785714285714286,1.0,1,True,False,False,0,"[0,1021,1022,1023]",0.0005913133179600889,False,0.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,7,"[0,805,899,1023]",0.00030165803350597133,"[0,43,1021,1023]",0.00010680577113874088,0.6459375873487996,True,2,0.5,80,26,0.325,"[0,43,899,1023]",0.00014950915881457733,0.000152148874691394,0.5043753448998806,0.7808422280704391,805,43,0.00013195882917275574,True,26,0,1.0,2,2,0.5,0.09523809523809523,-0.05714285714285714,0.4523809523809524,7.5,14,False,False,False,2,"[0,43,1021,1023]",0.00010680577113874088,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,"[0,1003,1020,1023]",0.0008237030372657641,"[0,1020,1022,1023]",0.0005358069114012573,0.3495144643634699,True,1,0.75,80,4,0.05,"[0,1020,1022,1023]",0.0005358069114012573,0.0002878961258645068,0.3495144643634699,1.0,1003,1022,5.0000660990848016e-05,True,4,0,1.0,2,2,0.5,0.19047619047619047,0.09523809523809523,0.40476190476190477,2.0,3,False,False,False,1,"[0,1020,1022,1023]",0.0005358069114012573,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,7,"[0,673,929,1023]",0.0016025472873037465,"[0,781,854,1023]",0.0002158652576162976,0.865298665863716,True,2,0.5,80,35,0.4375,"[0,673,1022,1023]",0.00023805244614992065,0.0013644948411538258,0.8514537149475077,0.9839998009214672,929,1022,4.5702447273610785e-05,True,35,0,1.0,2,2,0.5,0.1761904761904762,0.10476190476190476,0.4119047619047619,9.75,19,False,False,False,2,"[0,973,1022,1023]",0.0002326133555677522,False,0.9879221785579572
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,"[0,1009,1020,1023]",0.0020129232245966722,"[0,998,1005,1023]",0.0006161845281572864,0.6938857276681525,True,2,0.5,80,44,0.55,"[0,992,1009,1020]",0.0011456409499737727,0.0008672822746228995,0.4308571057381864,0.6209338058964109,1023,992,0.0014369120311801833,True,44,0,1.0,3,3,0.75,-0.0380952380952381,-0.21904761904761905,0.5190476190476191,12.0,21,False,False,False,1,"[0,992,1009,1020]",0.0011456409499737727,False,0.6209338058964109
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,7,"[0,836,1008,1023]",0.0004771843843643708,"[0,855,1022,1023]",0.0003651272039860462,0.23482994006098792,True,2,0.5,80,32,0.4,"[0,836,1022,1023]",0.0003885912145113133,8.859316985305749e-05,0.1856581496711533,0.7906068094338218,1008,1022,0.00022153584492124871,True,32,0,1.0,2,2,0.5,-0.05476190476190476,-0.13333333333333333,0.5273809523809524,9.0,17,False,False,False,2,"[0,855,1022,1023]",0.0003651272039860462,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[0,992,1021,1023]",0.0009625069044795686,"[0,1002,1022,1023]",0.0005353006495025562,0.4438474705882807,True,2,0.5,80,23,0.2875,"[0,1009,1021,1023]",0.0005506663694696424,0.00041184053500992624,0.42788320072634706,0.9640320810192421,992,1009,0.0002719869821422136,True,23,0,1.0,2,2,0.5,-0.03333333333333334,-0.3047619047619048,0.5166666666666666,6.75,18,False,False,False,1,"[0,1009,1021,1023]",0.0005506663694696424,False,0.9640320810192421
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,7,"[0,1007,1020,1023]",0.00012582716893335603,"[0,1010,1016,1023]",1.4695934780520834e-05,0.8832053927216269,True,2,0.5,80,23,0.2875,"[0,1007,1016,1023]",1.9358280277017903e-05,0.00010646888865633813,0.8461518252288506,0.9580464886218658,1020,1016,0.00037504938589987593,True,23,0,1.0,2,2,0.5,0.0,-0.26666666666666666,0.5,6.75,14,False,False,False,2,"[0,1010,1016,1023]",1.4695934780520834e-05,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[0,24,1004,1023]",0.000632684277463747,"[0,1007,1009,1023]",0.00036613607908582717,0.421297332449032,True,2,0.5,80,14,0.175,"[0,24,1007,1023]",0.00042743649110003196,0.000205247786363715,0.32440791351176856,0.7700212855039025,1004,1007,0.0002078026035791226,True,14,0,1.0,3,3,0.75,0.2357142857142857,0.0761904761904762,0.3821428571428572,4.5,8,False,False,False,2,"[0,1007,1009,1023]",0.00036613607908582717,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,7,"[0,1011,1013,1023]",0.0004959578761301743,"[0,81,1018,1023]",0.0003120717655715786,0.37076961453543084,True,2,0.5,80,32,0.4,"[0,993,1013,1023]",0.0003955252836634397,0.00010043259246673454,0.2025022633986237,0.546167365015486,1011,993,0.00016444132055972244,True,32,0,1.0,2,2,0.5,-0.016666666666666666,-0.10476190476190476,0.5083333333333333,9.0,19,False,False,False,1,"[0,993,1013,1023]",0.0003955252836634397,False,0.546167365015486
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,"[0,1015,1018,1020]",0.0004378703329701375,"[0,1018,1021,1023]",0.0003174596215528878,0.2749917095330175,True,2,0.5,80,19,0.2375,"[0,1015,1018,1023]",0.0003301178926396456,0.00010775244033049193,0.24608298899720293,0.894874210626544,1020,1023,0.0004590281993342878,True,19,0,1.0,3,3,0.75,0.28809523809523807,0.08571428571428572,0.35595238095238096,5.75,17,False,False,False,2,"[0,1018,1021,1023]",0.0003174596215528878,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,7,"[0,999,1013,1023]",0.00021598234922331686,"[0,1006,1020,1023]",7.392324038468536e-05,0.6577348072631076,True,2,0.5,80,39,0.4875,"[0,1012,1013,1023]",8.356248108981974e-05,0.0001324198681334971,0.6131050458969701,0.9321462679588969,999,1012,0.00013120517446474093,True,39,0,1.0,2,2,0.5,0.11666666666666667,-0.14285714285714285,0.44166666666666665,10.75,21,False,False,False,3,"[0,42,899,1023]",7.884604244528791e-05,False,0.9653468045741825
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,"[0,998,1012,1020]",0.0008784044881922847,"[0,1006,1007,1023]",0.00027278314483960675,0.689456112182462,True,3,0.25,80,27,0.3375,"[0,1012,1020,1023]",0.000469340268569578,0.00040906421962270674,0.46569003815604554,0.6754455141196898,998,1023,0.00018961219007481954,True,27,0,1.0,3,3,0.75,0.1523809523809524,0.11428571428571428,0.4238095238095238,7.75,14,False,False,False,3,"[0,1006,1007,1023]",0.00027278314483960675,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,7,"[0,1017,1018,1023]",0.00028482159564412483,"[0,1015,1022,1023]",9.079930004786592e-05,0.6812064062680253,True,2,0.5,80,24,0.3,"[0,1017,1022,1023]",0.00018366383514988542,0.00010115776049423941,0.35516183478107005,0.5213718360736161,1018,1022,0.00011466681980437944,True,24,0,1.0,2,2,0.5,0.01666666666666667,-0.26666666666666666,0.4916666666666667,7.0,16,False,False,False,2,"[0,1015,1022,1023]",9.079930004786592e-05,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,"[0,798,993,1018]",0.0007031665695402632,"[0,1002,1020,1023]",0.00045970176438757973,0.3462405860845504,True,3,0.25,80,11,0.1375,"[0,798,1018,1023]",0.000515063263973038,0.00018810330556722518,0.26750888582517346,0.7726098458019852,993,1023,0.001484140995125393,True,11,0,1.0,3,3,0.75,0.09761904761904762,-0.0761904761904762,0.4511904761904762,3.75,6,False,False,False,3,"[0,1002,1020,1023]",0.00045970176438757973,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,7,"[0,822,1021,1023]",0.0014524426024011055,"[0,779,1012,1023]",0.0014173919450550007,0.024132215130677703,False,2,0.5,80,26,0.325,"[0,728,822,1023]",0.0014186188058357052,3.382379656540033e-05,0.023287527169393488,0.964997495807568,1021,728,0.0016687667854109677,True,26,0,1.0,2,2,0.5,0.05,-0.17142857142857143,0.47500000000000003,7.5,16,False,False,False,1,"[0,728,822,1023]",0.0014186188058357052,False,0.964997495807568
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,"[0,16,1004,1022]",0.0007380198439330498,"[0,1004,1009,1020]",0.00019585114639201101,0.7346261784123819,True,2,0.5,80,45,0.5625,"[0,16,1004,1015]",0.00034187753661727067,0.0003961423073157791,0.5367637612623808,0.7306624471542708,1022,1015,0.00023348850467493307,True,45,0,1.0,3,3,0.75,0.035714285714285705,-0.10476190476190476,0.48214285714285715,12.25,20,False,False,False,3,"[0,16,1010,1020]",0.00019798425407028283,False,0.9960656015591708
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,7,"[0,1017,1022,1023]",0.0003657698425089799,"[0,1011,1017,1023]",0.00011844066945070418,0.6761879857610285,True,1,0.75,80,35,0.4375,"[0,1011,1017,1023]",0.00011844066945070418,0.00024732917305827573,0.6761879857610285,1.0,1022,1011,6.043446321586726e-05,True,35,0,1.0,2,2,0.5,0.14047619047619048,-0.0380952380952381,0.4297619047619048,9.75,20,False,False,False,1,"[0,1011,1017,1023]",0.00011844066945070418,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,"[0,1017,1018,1023]",0.0004652330806854971,"[0,1008,1016,1023]",0.00011002446504876884,0.7635067891417923,True,2,0.5,80,26,0.325,"[0,1005,1017,1023]",0.0001250090193392086,0.0003402240613462885,0.7312980857788225,0.9578147780464749,1018,1005,0.0003549380075976385,True,26,0,1.0,3,3,0.75,0.12380952380952381,-0.0380952380952381,0.4380952380952381,7.5,18,False,False,False,1,"[0,1005,1017,1023]",0.0001250090193392086,False,0.9578147780464749
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,7,"[0,1017,1022,1023]",1.6845541881704874e-05,"[0,1017,1022,1023]",1.6845541881704874e-05,0.0,False,0,1.0,80,0,0.0,"[0,1019,1022,1023]",3.932653453448972e-05,0.0,0.0,0.0,1017,1019,3.251610682507875e-05,False,0,0,0.0,0,0,0.0,0.18095238095238095,0.05714285714285714,0.4095238095238095,1.0,1,True,False,False,0,"[0,1017,1022,1023]",1.6845541881704874e-05,True,0.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,"[0,997,1021,1023]",0.0020322948748353444,"[0,1016,1021,1023]",0.001809827671579663,0.1094660061442637,True,1,0.75,80,27,0.3375,"[0,1016,1021,1023]",0.001809827671579663,0.00022246720325568145,0.1094660061442637,1.0,997,1016,0.00025950782000501373,True,27,0,1.0,2,2,0.5,-0.030952380952380953,-0.12380952380952381,0.5154761904761904,7.75,17,False,False,False,1,"[0,1016,1021,1023]",0.001809827671579663,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,7,"[0,1006,1022,1023]",0.0008072393062162408,"[0,1000,1022,1023]",0.000737445615191567,0.08645972822088724,False,1,0.75,80,5,0.0625,"[0,1000,1022,1023]",0.000737445615191567,6.979369102467375e-05,0.08645972822088724,1.0,1006,1000,4.508572589510556e-05,True,5,0,1.0,1,1,0.25,0.05714285714285714,-0.05714285714285714,0.4714285714285714,2.25,6,False,False,False,1,"[0,1000,1022,1023]",0.000737445615191567,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,"[0,1005,1022,1023]",0.002646753214868433,"[0,996,1008,1023]",0.001040606489076619,0.606836601451584,True,2,0.5,80,51,0.6375,"[0,1005,1018,1023]",0.0011703683662756892,0.0014763848485927437,0.5578097875914484,0.9192092010553401,1022,1018,0.0011312647089245973,True,51,0,1.0,3,3,0.75,-0.02857142857142857,-0.05714285714285714,0.5142857142857142,13.75,21,False,False,False,1,"[0,1005,1018,1023]",0.0011703683662756892,False,0.9192092010553401
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,7,"[0,1016,1022,1023]",0.0012001955311799605,"[0,1013,1022,1023]",0.001028627566535577,0.14295001121667913,True,1,0.75,80,18,0.225,"[0,1013,1022,1023]",0.001028627566535577,0.00017156796464438354,0.14295001121667913,1.0,1016,1013,6.654915953632106e-05,True,18,0,1.0,1,1,0.25,0.12857142857142856,0.047619047619047616,0.4357142857142857,5.5,19,False,False,False,1,"[0,1013,1022,1023]",0.001028627566535577,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,"[0,1021,1022,1023]",0.0018461040132198001,"[1020,1021,1022,1023]",0.0007354643845412512,0.6016127047692597,True,1,0.75,80,60,0.75,"[1020,1021,1022,1023]",0.0007354643845412512,0.001110639628678549,0.6016127047692597,1.0,0,1020,0.001366516884467327,True,60,0,1.0,3,3,0.75,-0.0880952380952381,-0.1523809523809524,0.544047619047619,16.0,21,False,False,False,1,"[1020,1021,1022,1023]",0.0007354643845412512,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,7,"[0,986,1022,1023]",6.285797396751974e-07,"[0,1017,1022,1023]",5.082616855852746e-07,0.1914125551550454,True,1,0.75,80,2,0.025,"[0,1017,1022,1023]",5.082616855852746e-07,1.203180540899228e-07,0.1914125551550454,1.0,986,1017,1.4713405593972973e-06,True,2,0,1.0,1,1,0.25,-0.028639699704776367,-0.18615804808104638,0.5143540669856459,1.5,3,False,False,False,1,"[0,1017,1022,1023]",5.082616855852746e-07,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,"[0,1021,1022,1023]",0.00036809095223377844,"[0,995,1022,1023]",0.00036772872764373796,0.0009840627373270021,False,1,0.75,80,2,0.025,"[0,995,1022,1023]",0.00036772872764373796,3.622245900404748e-07,0.0009840627373270021,1.0,1021,995,0.0001636789563390948,True,2,0,1.0,1,1,0.25,0.07619047619047618,-0.047619047619047616,0.46190476190476193,1.5,3,False,False,False,1,"[0,995,1022,1023]",0.00036772872764373796,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,7,"[0,985,1022,1023]",7.100072143158766e-05,"[0,780,1022,1023]",4.16126280512105e-06,0.9413912602404947,True,1,0.75,80,11,0.1375,"[0,780,1022,1023]",4.16126280512105e-06,6.683945862646661e-05,0.9413912602404947,1.0,985,780,7.962518826226802e-09,True,11,0,1.0,1,1,0.25,0.11904761904761904,0.02857142857142857,0.44047619047619047,3.75,12,False,False,False,1,"[0,780,1022,1023]",4.16126280512105e-06,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,898,1022,1023]",0.0019671444885792024,"[8,1016,1022,1023]",0.0015588004741889298,0.2075821154780576,True,2,0.5,80,34,0.425,"[898,986,1022,1023]",0.0017138474893762716,0.00025329699920293076,0.1287637998497396,0.6203029560287457,0,986,0.0018693452920516972,True,34,0,1.0,2,2,0.5,0.07142857142857142,-0.3142857142857143,0.4642857142857143,9.5,21,False,False,False,3,"[530,784,1022,1023]",0.001558848049240422,False,0.9998834927173768
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,7,"[0,780,1000,1023]",0.0004167403290440406,"[0,1021,1022,1023]",1.0795194032391508e-06,0.9974096113862667,True,2,0.5,80,25,0.3125,"[0,1000,1022,1023]",1.165856546358028e-06,0.00041557447249768257,0.9972024388687498,0.9997922894313912,780,1022,3.0221198979876132e-05,True,25,0,1.0,2,2,0.5,0.02380952380952381,-0.12380952380952381,0.4880952380952381,7.25,15,False,False,False,2,"[0,1021,1022,1023]",1.0795194032391508e-06,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,"[0,1021,1022,1023]",0.0017947837882844081,"[0,753,1021,1022]",0.0012534271979706582,0.3016277469450624,True,1,0.75,80,20,0.25,"[0,753,1021,1022]",0.0012534271979706582,0.0005413565903137499,0.3016277469450624,1.0,1023,753,0.000150205090711829,True,20,0,1.0,1,1,0.25,0.05000000000000001,-0.11428571428571428,0.475,6.0,21,False,False,False,1,"[0,753,1021,1022]",0.0012534271979706582,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,7,"[0,986,1021,1023]",8.920981977888133e-05,"[0,986,1022,1023]",4.1663561173875383e-07,0.9953297113168545,True,1,0.75,80,7,0.0875,"[0,986,1022,1023]",4.1663561173875383e-07,8.879318416714257e-05,0.9953297113168545,1.0,1021,1022,2.3830015758884588e-05,True,7,0,1.0,2,2,0.5,0.13333333333333333,0.01904761904761905,0.43333333333333335,2.75,7,False,False,False,1,"[0,986,1022,1023]",4.1663561173875383e-07,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[0,1021,1022,1023]",0.0019120985264719885,"[8,1021,1022,1023]",0.0007265588464918929,0.6200201838801339,True,1,0.75,80,21,0.2625,"[8,1021,1022,1023]",0.0007265588464918929,0.0011855396799800954,0.6200201838801339,1.0,0,8,0.0019048020300398614,True,21,0,1.0,2,2,0.5,0.009523809523809525,-0.047619047619047616,0.49523809523809526,6.25,21,False,False,False,1,"[8,1021,1022,1023]",0.0007265588464918929,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,7,"[0,1019,1022,1023]",5.111303944177826e-06,"[0,433,1022,1023]",2.3495404648968757e-06,0.5403246430740661,True,1,0.75,80,20,0.25,"[0,433,1022,1023]",2.3495404648968757e-06,2.76176347928095e-06,0.5403246430740661,1.0,1019,433,5.172714542757976e-06,True,20,0,1.0,2,2,0.5,0.023809523809523808,-0.18095238095238095,0.4880952380952381,6.0,14,False,False,False,1,"[0,433,1022,1023]",2.3495404648968757e-06,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,"[0,1021,1022,1023]",0.00039333039675050105,"[0,1021,1022,1023]",0.00039333039675050105,0.0,False,0,1.0,80,0,0.0,"[0,1010,1022,1023]",0.0013970891872371561,0.0,0.0,0.0,1021,1010,0.000189415544969691,False,0,0,0.0,0,0,0.0,0.0380952380952381,-0.0761904761904762,0.48095238095238096,1.0,1,True,False,False,0,"[0,1021,1022,1023]",0.00039333039675050105,True,0.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,7,"[0,845,986,1023]",0.0001305079963807009,"[0,175,1000,1023]",7.5978733271275395e-06,0.9417823157366999,True,2,0.5,80,31,0.3875,"[0,986,999,1023]",7.944174669401115e-06,0.0001225638217112998,0.9391288281966462,0.997182483153787,845,999,0.0001260900419141668,True,31,0,1.0,2,2,0.5,-0.0023809523809523794,-0.3238095238095238,0.5011904761904762,8.75,19,False,False,False,3,"[0,175,1000,1023]",7.5978733271275395e-06,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,"[0,1021,1022,1023]",0.0015194227149305237,"[8,995,1013,1017]",0.0014337265623023932,0.056400468273931935,False,4,0.0,80,0,0.0,"[1017,1021,1022,1023]",0.0015979979602005765,0.0,0.0,0.0,0,1017,0.0013973396261801516,False,0,0,0.0,0,0,0.0,0.09047619047619047,-0.009523809523809525,0.45476190476190476,1.0,1,True,False,False,0,"[0,1021,1022,1023]",0.0015194227149305237,False,0.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,7,"[0,1021,1022,1023]",4.3421304070638944e-06,"[0,1021,1022,1023]",4.3421304070638944e-06,0.0,False,0,1.0,80,0,0.0,"[0,853,1022,1023]",4.350544588773198e-06,0.0,0.0,0.0,1021,853,3.0321903437541e-07,False,0,0,0.0,0,0,0.0,0.14761904761904762,0.0,0.4261904761904762,1.0,1,True,False,False,0,"[0,1021,1022,1023]",4.3421304070638944e-06,True,0.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,"[0,1021,1022,1023]",0.0019258196724023068,"[955,1021,1022,1023]",0.0002873204624272304,0.8508061442384058,True,1,0.75,80,40,0.5,"[955,1021,1022,1023]",0.0002873204624272304,0.0016384992099750765,0.8508061442384058,1.0,0,955,0.0015983768314751534,True,40,0,1.0,2,2,0.5,0.02380952380952381,-0.08571428571428572,0.4880952380952381,11.0,21,False,False,False,1,"[955,1021,1022,1023]",0.0002873204624272304,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,7,"[0,1017,1021,1023]",0.0014375625562487383,"[0,844,1000,1023]",4.376725550197868e-06,0.9969554538470877,True,2,0.5,80,24,0.3,"[0,830,1017,1023]",5.0023586676882234e-06,0.00143256019758105,0.9965202497477802,0.9995634668553864,1021,830,0.00022958435907119323,True,24,0,1.0,2,2,0.5,0.014285714285714284,-0.08571428571428572,0.4928571428571428,7.0,13,False,False,False,2,"[0,830,1012,1023]",4.942397307985521e-06,False,0.9996053046676354
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,"[0,1020,1022,1023]",0.0010882538132794513,"[0,565,1022,1023]",0.0009813876860458814,0.09819963498361568,False,1,0.75,80,18,0.225,"[0,565,1022,1023]",0.0009813876860458814,0.00010686612723356998,0.09819963498361568,1.0,1020,565,8.79383861491656e-06,True,18,0,1.0,1,1,0.25,0.06904761904761905,0.02857142857142857,0.4654761904761905,5.5,19,False,False,False,1,"[0,565,1022,1023]",0.0009813876860458814,True,1.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,7,"[0,779,1022,1023]",0.00011936551050365331,"[0,446,1020,1023]",1.2990873217162723e-05,0.8911672797079427,True,2,0.5,80,9,0.1125,"[0,845,1022,1023]",0.00011920467424114381,1.6083626250950201e-07,0.0013474265877209098,0.0015119794211503079,779,845,0.00011873285476022477,True,9,0,1.0,1,1,0.25,0.1380952380952381,-0.12380952380952381,0.430952380952381,3.25,10,False,False,True,1,"[0,845,1022,1023]",0.00011920467424114381,False,0.0015119794211503079
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,"[0,1021,1022,1023]",0.0009626932036753096,"[0,1021,1022,1023]",0.0009626932036753096,0.0,False,0,1.0,80,0,0.0,"[0,1016,1022,1023]",0.001250041932694417,0.0,0.0,0.0,1021,1016,0.0009992835121892052,False,0,0,0.0,0,0,0.0,0.16428571428571428,-0.02857142857142857,0.4178571428571428,1.0,1,True,False,False,0,"[0,1021,1022,1023]",0.0009626932036753096,True,0.0
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,7,"[0,1021,1022,1023]",2.94702973035848e-07,"[0,1021,1022,1023]",2.94702973035848e-07,0.0,False,0,1.0,80,0,0.0,"[0,986,1022,1023]",5.7661712943009495e-05,0.0,0.0,0.0,1021,986,2.1384307881202651e-07,False,0,0,0.0,0,0,0.0,0.09761904761904762,-0.17142857142857143,0.4511904761904762,1.0,1,True,False,False,0,"[0,1021,1022,1023]",2.94702973035848e-07,True,0.0
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[0,16,1005,1015,1020]",0.001854004086788665,"[0,998,1007,1017,1021]",0.0005066539072125146,0.7267244927760145,True,4,0.2,95,32,0.3368421052631579,"[0,16,1005,1015,1022]",0.00093578576718832,0.000918218319600345,0.4952622953441263,0.6814993856231185,1020,1022,9.982861249114411e-06,True,32,0,1.0,4,4,0.8,0.17894736842105263,0.042105263157894736,0.41052631578947374,7.4,10,False,False,False,3,"[0,991,1005,1022,1023]",0.0005224680830357439,False,0.9882627574754141
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,7,"[0,779,829,843,1023]",7.278376543685096e-05,"[0,843,1017,1022,1023]",2.3496197389161728e-05,0.6771780458439234,True,2,0.6,95,14,0.14736842105263157,"[0,779,829,1018,1023]",4.5477419564717176e-05,2.7306345872133782e-05,0.3751708325096956,0.5540209621564803,843,1018,0.00013485688312385357,True,14,0,1.0,3,3,0.6,0.11157894736842104,-0.031578947368421054,0.4442105263157895,3.8,8,False,False,False,2,"[0,779,1018,1022,1023]",2.6976615056189587e-05,False,0.9293854859371372
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[0,1011,1020,1022,1023]",0.000719271890184139,"[0,1009,1011,1022,1023]",0.0005658306639626868,0.21332854559653386,True,1,0.8,95,18,0.18947368421052632,"[0,1009,1011,1022,1023]",0.0005658306639626868,0.0001534412262214522,0.21332854559653386,1.0,1020,1009,0.0001919998667576948,True,18,0,1.0,3,3,0.6,0.08210526315789474,-0.12631578947368421,0.45894736842105266,4.6,11,False,False,False,1,"[0,1009,1011,1022,1023]",0.0005658306639626868,True,1.0
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,7,"[0,923,1015,1022,1023]",0.0010214681027509878,"[0,1018,1020,1022,1023]",0.000829747423476058,0.1876913030946276,True,2,0.6,95,24,0.25263157894736843,"[0,1011,1015,1022,1023]",0.0008454354130951072,0.0001760326896558806,0.1723330265348419,0.9181726787200013,923,1011,3.40853563827914e-05,True,24,0,1.0,2,2,0.4,-0.042105263157894736,-0.16842105263157894,0.5210526315789474,5.8,18,False,False,False,3,"[0,1018,1020,1022,1023]",0.000829747423476058,True,1.0
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[0,24,1004,1009,1023]",0.0006518333929153948,"[0,1005,1007,1009,1023]",0.000330264349291333,0.4933301164363638,True,2,0.6,95,38,0.4,"[0,24,1004,1007,1023]",0.0004146519962335264,0.0002371813966818684,0.36386812835876536,0.7375753399918406,1009,1007,9.00291494060843e-06,True,38,0,1.0,4,4,0.8,-0.006315789473684208,-0.30526315789473685,0.5031578947368421,8.6,16,False,False,False,3,"[0,1005,1007,1009,1023]",0.000330264349291333,True,1.0
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,7,"[0,653,1011,1013,1023]",0.0005637992485585174,"[0,80,1014,1022,1023]",0.00021768577256054994,0.6138948870238587,True,3,0.4,95,51,0.5368421052631579,"[0,1011,1013,1022,1023]",0.0004025523564041327,0.00016124689215438475,0.28600054463827246,0.46587868816564554,653,1022,5.9821264685255425e-05,True,51,0,1.0,3,3,0.6,-0.06526315789473684,-0.2736842105263158,0.5326315789473683,11.2,18,False,False,False,3,"[0,780,1006,1022,1023]",0.00033912540490171786,False,0.6491334756873753
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[0,992,1019,1021,1023]",0.0005839459315962614,"[0,1008,1017,1021,1023]",0.0003372242241768185,0.42250779407780104,True,2,0.6,95,6,0.06315789473684211,"[0,1017,1019,1021,1023]",0.0005371731596869659,4.6772771909295535e-05,0.08009777854165118,0.18957704370041017,992,1017,0.0002297975531014783,True,6,0,1.0,3,3,0.6,0.021052631578947368,-0.1368421052631579,0.4894736842105264,2.2,4,False,False,True,2,"[0,1008,1017,1021,1023]",0.0003372242241768185,True,1.0
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,7,"[0,1007,1020,1022,1023]",0.00010246539654557723,"[0,1011,1018,1020,1023]",1.1181317911838002e-05,0.8908771322925152,True,2,0.6,95,17,0.17894736842105263,"[0,844,1007,1020,1023]",5.1665185869199644e-05,5.080021067637759e-05,0.4957791838904497,0.5565068020262788,1022,844,0.0003524425690206355,True,17,0,1.0,3,3,0.6,0.010526315789473686,-0.21052631578947367,0.4947368421052632,4.4,10,False,False,False,3,"[0,43,1016,1020,1023]",1.5370503140600394e-05,False,0.954108259715577
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,784,898,1022,1023]",0.0019672791487196964,"[0,1018,1021,1022,1023]",0.001400085644914001,0.288313686532399,True,2,0.6,95,46,0.4842105263157895,"[0,784,1021,1022,1023]",0.0014170739659818638,0.0005502051827378327,0.2796782465243459,0.970048456207844,898,1021,0.0003221183754816392,True,46,0,1.0,3,3,0.6,0.06105263157894737,-0.010526315789473684,0.4694736842105264,10.2,19,False,False,False,2,"[0,1018,1021,1022,1023]",0.001400085644914001,True,1.0
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,7,"[0,780,999,1000,1023]",1.840881456795611e-05,"[0,883,986,1022,1023]",8.320050672603511e-07,0.9548039845700544,True,3,0.4,95,25,0.2631578947368421,"[0,780,1000,1022,1023]",1.2346894981935225e-06,1.7174125069762586e-05,0.9329294402072621,0.9770900156301271,999,1022,3.0088558009678717e-05,True,25,0,1.0,3,3,0.6,0.1473684210526316,0.0,0.42631578947368426,6.0,11,False,False,False,3,"[0,883,986,1022,1023]",8.320050672603511e-07,True,1.0
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[0,1018,1021,1022,1023]",0.0019207895649856973,"[8,1009,1021,1022,1023]",0.0007261143405406289,0.6219709052063516,True,2,0.6,95,39,0.4105263157894737,"[1002,1018,1021,1022,1023]",0.0007266874204124048,0.0011941021445732924,0.6216725488000993,0.9995203048828252,0,1002,0.0019047727966364852,True,39,0,1.0,3,3,0.6,0.08421052631578949,-0.14736842105263157,0.45789473684210524,8.8,20,False,False,False,2,"[1002,1017,1021,1022,1023]",0.0007263929576330426,False,0.9997667842383328
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,7,"[0,432,1019,1022,1023]",4.235152593061587e-06,"[0,780,986,1022,1023]",1.4353826651544388e-06,0.6610788788328399,True,2,0.6,95,3,0.031578947368421054,"[0,432,780,1022,1023]",4.115414647738635e-06,1.1973794532295227e-07,0.028272404049648148,0.04276706601119092,1019,780,3.947138118593573e-07,True,3,0,1.0,2,2,0.4,0.06526315789473684,-0.09473684210526316,0.4673684210526316,1.6,3,False,False,True,2,"[0,780,986,1022,1023]",1.4353826651544388e-06,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,"[32,614,904,1010]",0.001997017423259511,"[4,22,789,1022]",0.00021539641745896792,0.8921409423121607,True,4,0.0,80,49,0.6125,"[22,32,614,1010]",0.0009440619318470784,0.0010529554914124326,0.5272640484497174,0.5910098095971336,904,22,1.680863946929478e-05,True,49,0,1.0,4,4,1.0,0.11428571428571428,0.0380952380952381,0.44285714285714284,13.25,21,False,False,False,3,"[4,22,31,614]",0.0004076015875548947,False,0.8921178132329202
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,15,"[994,1020,1021,1023]",0.0010816588717798392,"[21,886,1020,1022]",0.00017446102360490795,0.8387097557681589,True,3,0.25,80,4,0.05,"[32,994,1021,1023]",0.0007799702586054717,0.00030168861317436744,0.2789129004026448,0.3325499655684744,1020,32,0.0005450840742336579,True,4,0,1.0,1,1,0.25,0.3,0.09523809523809523,0.35,2.0,5,False,False,False,1,"[32,994,1021,1023]",0.0007799702586054717,False,0.3325499655684744
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[4,37,116,118]",0.04122631543768021,"[44,100,220,1019]",0.0012518396153779914,0.9696349382163358,True,4,0.0,80,25,0.3125,"[4,37,118,214]",0.004237753628953752,0.03698856180872646,0.8972075582315923,0.9253044861213693,116,214,0.002753743326055484,True,25,0,1.0,4,4,1.0,0.4547619047619048,0.2,0.2726190476190476,7.25,21,False,False,False,2,"[4,37,132,214]",0.0036085550794682335,False,0.9410444936272208
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,15,"[0,1009,1020,1023]",0.0016890212988009046,"[996,1007,1010,1022]",0.0001944471056289292,0.8848758711527356,True,4,0.0,80,33,0.4125,"[0,999,1009,1020]",0.0005266459160637053,0.0011623753827371994,0.6881946270082031,0.7777301307941484,1023,999,0.00015272670749986452,True,33,0,1.0,4,4,1.0,0.18095238095238095,-0.10476190476190476,0.4095238095238095,9.25,21,False,False,False,6,"[996,999,1015,1022]",0.00022050871057351226,False,0.982562521778011
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,"[37,295,443,1013]",0.06190075324511932,"[59,301,453,966]",0.002999546171384575,0.9515426547475644,True,4,0.0,80,19,0.2375,"[37,443,977,1013]",0.03255671886167084,0.02934403438344848,0.47404971418117864,0.49819071359122596,295,977,0.00306109479722472,True,19,0,1.0,3,3,0.75,0.05714285714285715,-0.05714285714285714,0.4714285714285714,5.75,17,False,False,False,5,"[433,443,479,977]",0.010413757577074065,False,0.8741246270826317
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,15,"[1008,1012,1020,1023]",0.0007069881833468706,"[32,977,1001,1022]",0.0005935140741424843,0.16050354429857897,True,4,0.0,80,5,0.0625,"[1008,1012,1021,1023]",0.0006388148957982067,6.817328754866396e-05,0.09642776096473453,0.6007827514721633,1020,1021,0.0007202975728923672,True,5,0,1.0,2,2,0.5,-0.049999999999999996,-0.19047619047619047,0.525,2.25,5,False,False,True,1,"[1008,1012,1021,1023]",0.0006388148957982067,False,0.6007827514721633
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,"[36,761,774,1010]",0.07847845779300486,"[82,239,780,1016]",0.0002559728812953461,0.9967383038798939,True,4,0.0,80,40,0.5,"[36,239,761,774]",0.021535175055932967,0.05694328273707189,0.7255912557209745,0.7279656584848249,1010,239,0.02677289042201245,True,40,0,1.0,2,2,0.5,0.03333333333333333,-0.06666666666666667,0.48333333333333334,11.0,21,False,False,False,5,"[4,36,82,956]",0.0006211550518489456,False,0.995331493611258
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,15,"[996,1020,1021,1023]",0.0016168333803101415,"[962,996,999,1020]",0.00018097918658881444,0.8880656542642019,True,2,0.5,80,22,0.275,"[996,1019,1020,1021]",0.0008060955089433978,0.0008107378713667437,0.5014356341475507,0.5646380216820909,1023,1019,0.0005926274411959732,True,22,0,1.0,2,2,0.5,0.1142857142857143,-0.09523809523809523,0.44285714285714284,6.5,21,False,False,False,2,"[995,996,1019,1020]",0.00019829367150910523,False,0.9879413348541911
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,"[4,8,32,36]",0.006687308938896878,"[31,95,177,562]",0.000880430984809428,0.8683430072015393,True,4,0.0,80,26,0.325,"[4,32,36,37]",0.0038331285916708333,0.002854180347226045,0.4268055167340397,0.49151719216295786,8,37,0.0016730712983042137,True,26,0,1.0,4,4,1.0,0.15476190476190477,-0.0380952380952381,0.4226190476190476,7.5,14,False,False,False,3,"[4,36,215,230]",0.0026353256607040223,False,0.6977903290253712
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,15,"[1008,1019,1020,1023]",0.004591168992814811,"[142,1007,1019,1022]",0.00019381361886670136,0.9577855619843182,True,3,0.25,80,21,0.2625,"[585,1008,1019,1023]",0.0012765916891752322,0.0033145773036395787,0.7219462644104147,0.753766075690996,1020,585,0.0012645407378525614,True,21,0,1.0,2,2,0.5,0.2261904761904762,0.05714285714285714,0.38690476190476186,6.25,21,False,False,False,4,"[1012,1013,1019,1021]",0.0002639144231556705,False,0.9840584173150349
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,"[36,645,649,1010]",0.02032549929734924,"[0,4,41,1007]",0.00018131156434432114,0.9910796009637034,True,4,0.0,80,58,0.725,"[36,649,1010,1012]",0.0010805380088266313,0.019244961288522607,0.946838304288665,0.9553605011827313,645,1012,0.00015417274701969973,True,58,0,1.0,3,3,0.75,0.14761904761904762,0.02857142857142857,0.4261904761904762,15.5,21,False,False,False,4,"[4,32,36,649]",0.000345713746599122,False,0.9918387286479943
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,15,"[8,32,1007,1023]",0.0006757751332855438,"[1007,1008,1020,1022]",0.00010607288224105533,0.843035239066373,True,3,0.25,80,14,0.175,"[8,32,1007,1021]",0.00034744745070988225,0.0003283276825756616,0.48585345391353596,0.576314525655652,1023,1021,0.0008579326962440072,True,14,0,1.0,4,4,1.0,0.12380952380952381,-0.01904761904761905,0.4380952380952381,4.5,7,False,False,False,5,"[1007,1008,1020,1022]",0.00010607288224105533,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,"[4,8,32,1013]",0.0058457597727352584,"[4,546,1003,1022]",0.00010881600813232071,0.9813854806966511,True,3,0.25,80,0,0.0,"[4,32,992,1013]",0.006217145415732968,0.0,0.0,0.0,8,992,1.842365844983377e-06,False,0,0,0.0,0,0,0.0,0.3238095238095238,-0.21904761904761905,0.3380952380952381,1.0,1,True,True,True,0,"[4,8,32,1013]",0.0058457597727352584,False,0.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,15,"[992,1012,1020,1023]",0.0003516958916288652,"[992,1019,1021,1023]",8.335079667593556e-05,0.7630032119798166,True,2,0.5,80,4,0.05,"[992,1012,1020,1022]",0.00019760428131411294,0.00015409161031475227,0.43813878405312967,0.5742292786897463,1023,1022,0.000320779022386824,True,4,0,1.0,3,3,0.75,0.08095238095238096,-0.08571428571428572,0.4595238095238095,2.0,3,False,False,False,1,"[992,1012,1020,1022]",0.00019760428131411294,False,0.5742292786897463
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[8,1005,1017,1023]",0.47950381788330027,"[124,436,925,1013]",0.006066105903270837,0.9873492020771623,True,4,0.0,80,32,0.4,"[8,37,1005,1023]",0.10824737609436891,0.37125644178893136,0.7742512738017162,0.784171671150252,1017,37,0.06825639634610998,True,32,0,1.0,4,4,1.0,0.17857142857142858,-0.12380952380952381,0.4107142857142857,9.0,21,False,False,False,8,"[124,436,925,1013]",0.006066105903270837,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,15,"[1008,1020,1021,1023]",0.004355485769018963,"[1007,1008,1009,1022]",0.0005852099210501202,0.8656384265532948,True,3,0.25,80,26,0.325,"[1005,1008,1021,1023]",0.0017722883216475015,0.0025831974473714617,0.5930905493357416,0.6851481301462611,1020,1005,0.00012101925050462045,True,26,0,1.0,4,4,1.0,0.14761904761904762,0.06666666666666667,0.4261904761904762,7.5,21,False,False,False,4,"[0,991,1005,1022]",0.0006466613989471574,False,0.9837010658172021
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,"[92,835,1014,1022]",0.035252041541275626,"[394,859,1005,1022]",0.0004916329341391845,0.9860537741179176,True,3,0.25,80,53,0.6625,"[44,92,835,1022]",0.004810761097711282,0.030441280443564346,0.8635324115320103,0.8757457597122329,1014,44,0.0042400862328270455,True,53,0,1.0,4,4,1.0,0.23333333333333334,-0.09523809523809523,0.38333333333333336,14.25,21,False,False,False,3,"[44,154,835,1011]",0.0016711287944077501,False,0.9660678367277187
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,15,"[968,1005,1009,1023]",0.0022049626413965743,"[982,987,1009,1022]",0.0003023234018150982,0.8628895582450261,True,3,0.25,80,30,0.375,"[1005,1009,1020,1023]",0.0013866413128106186,0.0008183213285859556,0.37112707182542065,0.4300979983814283,968,1020,4.164858055650167e-05,True,30,0,1.0,3,3,0.75,0.06666666666666667,-0.02857142857142857,0.4666666666666667,8.5,15,False,False,False,3,"[1005,1008,1020,1022]",0.0007507603339204252,False,0.7643079556143446
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,"[4,588,852,1006]",0.017699685713888472,"[4,249,613,618]",0.0009061653119843854,0.9488033105992756,True,3,0.25,80,30,0.375,"[4,249,588,852]",0.0026426466454007322,0.015057039068487741,0.8506952785423124,0.8965981347651527,1006,249,0.001322434443330712,True,30,0,1.0,3,3,0.75,-0.0761904761904762,-0.1523809523809524,0.5380952380952381,8.5,21,False,False,False,4,"[31,118,420,588]",0.0014783478638401265,False,0.9659283736725706
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,15,"[32,983,988,1023]",0.0010814441444905415,"[983,1016,1019,1022]",0.00014898087411715363,0.8622389562363046,True,3,0.25,80,21,0.2625,"[32,983,1001,1023]",0.0008559194466321051,0.00022552469785843635,0.2085403106645688,0.24185906836644527,988,1001,0.0006358798267657843,True,21,0,1.0,4,4,1.0,0.1595238095238095,-0.009523809523809525,0.42023809523809524,6.25,18,False,False,False,7,"[983,1016,1019,1022]",0.00014898087411715363,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,"[36,964,1009,1013]",0.026926599440302356,"[22,31,43,964]",0.00026928419969223395,0.9899993238920032,True,3,0.25,80,41,0.5125,"[8,964,1009,1013]",0.0032569165982392215,0.023669682842063135,0.8790446374240471,0.8879244825827176,36,8,0.0005785523646860116,True,41,0,1.0,3,3,0.75,0.11666666666666667,-0.047619047619047616,0.44166666666666665,11.25,21,False,False,False,1,"[8,964,1009,1013]",0.0032569165982392215,False,0.8879244825827176
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,15,"[32,992,998,1004]",0.0015323630849873883,"[9,992,998,1019]",0.00012725407631762847,0.9169556630772818,True,2,0.5,80,47,0.5875,"[992,998,1004,1019]",0.00015556411312768795,0.0013767989718597004,0.8984809053077859,0.9798520708106049,32,1019,0.000433043256258895,True,47,0,1.0,4,4,1.0,0.10476190476190476,0.009523809523809525,0.44761904761904764,12.75,16,False,False,False,2,"[9,992,998,1019]",0.00012725407631762847,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[1006,1007,1019,1022]",0.004837877073038379,"[45,329,1007,1023]",0.0004411023215690047,0.9088231646010024,True,3,0.25,80,55,0.6875,"[131,1007,1019,1022]",0.003115428534993975,0.0017224485380444043,0.3560339611859212,0.3917527359046021,1006,131,0.002074514340004197,True,55,0,1.0,4,4,1.0,0.13095238095238096,-0.0761904761904762,0.43452380952380953,14.75,20,False,False,False,2,"[31,131,1007,1022]",0.001502325887693449,False,0.7586359033357827
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,15,"[988,1002,1005,1023]",0.0039550064184551105,"[9,979,1005,1022]",0.0003550160808209099,0.9102362820034094,True,3,0.25,80,64,0.8,"[748,988,1002,1005]",0.000471123150076936,0.0034838832683781744,0.8808792957001156,0.967747949753574,1023,748,0.001468784286973613,True,64,0,1.0,4,4,1.0,0.11190476190476191,-0.01904761904761905,0.444047619047619,17.0,21,False,False,False,3,"[13,979,988,1002]",0.0004120697865248271,False,0.9841517058789077
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[8,358,1011,1015]",0.028932952319523208,"[150,357,363,1022]",0.0019026967100387127,0.9342377269686777,True,4,0.0,80,28,0.35,"[8,358,379,1011]",0.011451937769391646,0.01748101455013156,0.6041904869257267,0.646720282733758,1015,379,0.003502288765276556,True,28,0,1.0,4,4,1.0,0.08571428571428572,-0.10476190476190476,0.4571428571428572,8.0,18,False,False,False,2,"[4,358,379,1011]",0.006927511861049767,False,0.8141040460879725
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,15,"[21,987,1004,1023]",0.00580134167954988,"[194,1004,1017,1022]",0.00017073585230485802,0.9705695920468341,True,3,0.25,80,50,0.625,"[21,194,987,1004]",0.0007495586213279372,0.005051783058221943,0.8707956430199273,0.8972006233818912,1023,194,0.00225523607776725,True,50,0,1.0,4,4,1.0,-0.13095238095238096,-0.20952380952380953,0.5654761904761905,13.5,20,False,False,False,3,"[194,1004,1017,1022]",0.00017073585230485802,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,"[8,32,60,599]",0.010153651903817304,"[4,36,716,1011]",0.00040165047272873965,0.9604427572923061,True,4,0.0,80,3,0.0375,"[8,32,36,599]",0.007028497574411628,0.0031251543294056753,0.3077862387847629,0.32046286616026787,60,36,0.0019360147660195846,True,3,0,1.0,3,3,0.75,0.040476190476190485,-0.06666666666666667,0.4797619047619047,1.75,2,False,False,False,4,"[4,36,716,1011]",0.00040165047272873965,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,15,"[999,1020,1021,1023]",0.0020663485076631645,"[992,1002,1017,1022]",0.00010261360487783376,0.9503406107453386,True,4,0.0,80,46,0.575,"[992,999,1020,1021]",0.0003665624473676666,0.001699786060295498,0.8226037640754935,0.8655883530330637,1023,992,0.00022449725140755015,True,46,0,1.0,4,4,1.0,0.009523809523809521,-0.0761904761904762,0.49523809523809526,12.5,21,False,False,False,2,"[992,999,1020,1022]",0.00014997298046750063,False,0.9758830097064054
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,"[4,8,373,1018]",0.004888782936067793,"[4,46,1013,1019]",0.00037758806011762376,0.9227644047495122,True,3,0.25,80,33,0.4125,"[4,8,42,1018]",0.0008194091885028274,0.004069373747564966,0.832389942605653,0.9020611743596767,373,42,0.0006203034441515657,True,33,0,1.0,4,4,1.0,0.016666666666666666,-0.01904761904761905,0.49166666666666664,9.25,21,False,False,False,2,"[4,8,42,1012]",0.0005474382260010057,False,0.96234918451675
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,15,"[1005,1020,1021,1023]",0.0017141611910691972,"[22,1003,1020,1022]",0.0002258265177094753,0.8682582951439839,True,3,0.25,80,15,0.1875,"[1005,1021,1022,1023]",0.0007981056166035389,0.0009160555744656583,0.5344045701409647,0.6154903133431555,1020,1022,2.8045505889148965e-06,True,15,0,1.0,4,4,1.0,0.16904761904761906,0.02857142857142857,0.41547619047619044,4.75,9,False,False,False,1,"[1005,1021,1022,1023]",0.0007981056166035389,False,0.6154903133431555
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,"[1015,1020,1022,1023]",0.1891531113968801,"[46,720,1003,1022]",0.0002915181764822097,0.9984588243125933,True,3,0.25,80,37,0.4625,"[46,1020,1022,1023]",0.005350125964017994,0.1838029854328621,0.9717153689701018,0.9732152646746315,1015,46,0.004828287430899103,True,37,0,1.0,4,4,1.0,0.09999999999999999,-0.37142857142857144,0.45,10.25,20,False,False,False,3,"[0,46,779,1020]",0.0008486691173327562,False,0.9970499510707804
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,15,"[992,997,1019,1020]",0.007926843196359777,"[43,1007,1008,1022]",0.00035803033587330287,0.9548331754515189,True,4,0.0,80,55,0.6875,"[992,997,1001,1019]",0.0015743462243610678,0.006352496971998709,0.8013905175916624,0.8392989877134327,1020,1001,0.0018327475668719893,True,55,0,1.0,4,4,1.0,-0.08571428571428572,-0.1523809523809524,0.5428571428571428,14.75,20,False,False,False,4,"[1000,1002,1008,1019]",0.0008180100621145373,False,0.9392269653484774
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,"[36,37,1007,1011]",0.008831718782320076,"[44,516,898,1020]",0.0017822209368623147,0.7982022547604116,True,4,0.0,80,59,0.7375,"[36,1007,1011,1018]",0.004745339076863879,0.004086379705456196,0.46269359409819344,0.5796696154874625,37,1018,0.00014823069730855693,True,59,0,1.0,3,3,0.75,0.3880952380952381,0.29523809523809524,0.305952380952381,15.75,21,False,False,False,2,"[4,1007,1011,1018]",0.004060643019410297,False,0.67679654175424
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,15,"[1003,1020,1022,1023]",0.0026577479393949887,"[21,1003,1005,1020]",0.00010005054577171366,0.9623551412499677,True,2,0.5,80,26,0.325,"[22,1003,1020,1022]",0.00012202457414376742,0.0025357233652512213,0.9540872283879768,0.9914086676450318,1023,22,0.0007234365879008619,True,26,0,1.0,2,2,0.5,0.16428571428571428,-0.06666666666666667,0.4178571428571428,7.5,21,False,False,False,4,"[21,1003,1005,1020]",0.00010005054577171366,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,"[36,363,1013,1016]",0.01185557698824802,"[31,363,1008,1018]",0.00042512392979146123,0.9641414390701633,True,3,0.25,80,25,0.3125,"[4,36,1013,1016]",0.0033178152776420396,0.00853776171060598,0.7201472959999448,0.7469311729765177,363,4,6.513541732615347e-06,True,25,0,1.0,3,3,0.75,0.12380952380952381,-0.009523809523809525,0.4380952380952381,7.25,21,False,False,False,1,"[4,36,1013,1016]",0.0033178152776420396,False,0.7469311729765177
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,15,"[425,1020,1021,1023]",0.006249351481781844,"[425,1014,1021,1022]",0.00025657070254313957,0.9589444275472269,True,2,0.5,80,58,0.725,"[425,1021,1022,1023]",0.0014835023988471337,0.00476584908293471,0.7626149844232877,0.7952650461444282,1020,1022,0.00027047297259467223,True,58,0,1.0,4,4,1.0,0.1904761904761905,-0.009523809523809525,0.40476190476190477,15.5,21,False,False,False,2,"[425,1014,1021,1022]",0.00025657070254313957,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,"[49,190,194,1014]",0.021252239288825588,"[4,244,803,813]",0.0010017144704228933,0.9528654624668379,True,4,0.0,80,37,0.4625,"[49,194,768,1014]",0.008249889523044137,0.01300234976578145,0.6118108115137814,0.6420747058350579,190,768,0.0010620704957815955,True,37,0,1.0,3,3,0.75,0.05952380952380953,-0.009523809523809525,0.47023809523809523,10.25,19,False,False,False,3,"[8,49,768,952]",0.0015811525627855863,False,0.9713865147911559
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,15,"[790,1001,1021,1023]",0.003979310897945189,"[790,1000,1007,1022]",0.00040293307111201055,0.8987430031365293,True,3,0.25,80,45,0.5625,"[790,1001,1007,1021]",0.0006741387415215174,0.003305172156423672,0.8305890746386203,0.9241675003198265,1023,1007,0.0008749628467663085,True,45,0,1.0,4,4,1.0,0.06190476190476191,-0.41904761904761906,0.46904761904761905,12.25,21,False,False,False,3,"[790,1000,1007,1022]",0.00040293307111201055,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,"[57,126,547,1016]",0.06975063512547018,"[126,1011,1019,1023]",0.0011591582099503136,0.9833813956265033,True,3,0.25,80,48,0.6,"[4,57,126,1016]",0.0027563171218976134,0.06699431800357257,0.9604832684757717,0.9767149071026066,547,4,0.0003605803894748562,True,48,0,1.0,4,4,1.0,0.46190476190476193,0.3523809523809524,0.26904761904761904,13.0,21,False,False,False,2,"[4,126,1016,1023]",0.001656471601351244,False,0.9927496328441296
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,15,"[0,4,1020,1023]",0.0017455412692108287,"[1004,1011,1013,1022]",0.0006533562248310545,0.625699926804686,True,4,0.0,80,30,0.375,"[0,4,1004,1020]",0.0013446486675900255,0.0004008926016208032,0.2296666419133416,0.367055567812193,1023,1004,0.0007549533809630658,True,30,0,1.0,4,4,1.0,0.3119047619047619,-0.01904761904761905,0.34404761904761905,8.5,11,False,False,False,2,"[0,4,1004,1008]",0.0007899528297588932,False,0.8749327271685828
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,"[24,993,1007,1023]",0.0014026121281266399,"[24,993,1018,1023]",1.4458064394539339e-05,0.9896920437912868,True,1,0.75,80,54,0.675,"[24,993,1018,1023]",1.4458064394539339e-05,0.0013881540637321005,0.9896920437912868,1.0,1007,1018,0.00023556367588178806,True,54,0,1.0,3,3,0.75,0.4,0.24761904761904763,0.3,14.5,21,False,False,False,1,"[24,993,1018,1023]",1.4458064394539339e-05,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,15,"[1007,1008,1022,1023]",0.0001526619779495022,"[1007,1008,1018,1022]",1.15804814679331e-05,0.9241429881658961,True,1,0.75,80,8,0.1,"[1007,1008,1018,1022]",1.15804814679331e-05,0.0001410814964815691,0.9241429881658961,1.0,1023,1018,9.156751560419668e-05,True,8,0,1.0,3,3,0.75,0.3261904761904762,0.2,0.33690476190476193,3.0,6,False,False,False,1,"[1007,1008,1018,1022]",1.15804814679331e-05,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,"[0,999,1009,1022]",0.0024289461237198737,"[24,27,991,1018]",4.030497177073137e-05,0.9834063953180628,True,4,0.0,80,69,0.8625,"[0,24,999,1009]",0.00018784950017596051,0.0022410966235439133,0.9226621379776537,0.9382307684497389,1022,24,0.0007246659675859592,True,69,0,1.0,4,4,1.0,0.1285714285714286,0.01904761904761905,0.4357142857142857,18.25,21,False,False,False,4,"[24,25,991,999]",4.8644622620558684e-05,False,0.9965086212958265
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,15,"[0,1006,1018,1022]",0.0012774083820586701,"[998,1015,1017,1020]",3.977695488207576e-05,0.9688612072374448,True,4,0.0,80,63,0.7875,"[0,1007,1018,1022]",0.00019885579245377985,0.0010785525896048903,0.844328724277428,0.8714650952791251,1006,1007,0.000721610843049436,True,63,0,1.0,4,4,1.0,0.019047619047619046,-0.10476190476190476,0.4904761904761905,16.75,21,False,False,False,2,"[1007,1011,1018,1022]",6.500402801528278e-05,False,0.9796166511456827
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,1007,1010,1019]",0.004381404004053707,"[27,1000,1008,1012]",5.927389862294721e-05,0.9864714829839689,True,4,0.0,80,40,0.5,"[0,993,1010,1019]",0.0010960820558224115,0.0032853219482312955,0.7498331459942273,0.7601163935586497,1007,993,0.0004667051217567349,True,40,0,1.0,4,4,1.0,0.15476190476190477,-0.19047619047619047,0.4226190476190476,11.0,18,False,False,False,6,"[27,1000,1008,1012]",5.927389862294721e-05,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,15,"[1007,1010,1022,1023]",0.0016523904145142878,"[321,1012,1015,1017]",5.8857077419133376e-05,0.9643806470298157,True,4,0.0,80,51,0.6375,"[1007,1010,1011,1023]",0.0003730173104519389,0.001279373104062349,0.7742559463094044,0.8028530525721621,1022,1011,2.5626078392129425e-05,True,51,0,1.0,4,4,1.0,0.06904761904761905,-0.11428571428571428,0.4654761904761905,13.75,21,False,False,False,3,"[776,1007,1011,1021]",0.00016648530593538511,False,0.932459380666333
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,"[0,22,23,25]",0.0036326098067752314,"[25,709,1012,1021]",2.8949885391178895e-05,0.9920305546339758,True,3,0.25,80,76,0.95,"[0,22,23,1021]",0.0005965862136229095,0.003036023593152322,0.8357692553408274,0.8424833806144173,25,1021,0.0005599736113030712,True,76,0,1.0,4,4,1.0,0.12142857142857143,0.0380952380952381,0.4392857142857143,20.0,21,False,False,False,4,"[709,993,1008,1021]",3.47302445622634e-05,False,0.9983959753980157
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,15,"[1011,1014,1018,1021]",0.00020660687240690498,"[1008,1011,1017,1020]",1.0778885340389062e-05,0.9478290087119637,True,3,0.25,80,32,0.4,"[1007,1011,1014,1021]",3.6829911005264006e-05,0.00016977696140164098,0.8217391775200547,0.8669698542321924,1018,1007,0.0007607459799352178,True,32,0,1.0,4,4,1.0,-0.007142857142857142,-0.22857142857142856,0.5035714285714286,9.0,12,False,False,False,2,"[1007,1011,1017,1021]",1.8439126527792666e-05,False,0.9608828068849949
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[2,23,1007,1008]",0.002281581617904043,"[22,24,1012,1023]",2.0724705893189174e-05,0.990916517852985,True,4,0.0,80,43,0.5375,"[2,23,24,1008]",0.00016337898138351386,0.002118202636520529,0.92839222576942,0.9369025634782676,1007,24,0.0012564771367799476,True,43,0,1.0,4,4,1.0,0.1,-0.09523809523809523,0.45,11.75,17,False,False,False,2,"[2,23,24,27]",2.2530268451087795e-05,False,0.9992013813221409
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,15,"[1018,1021,1022,1023]",0.00030712427110604927,"[1007,1012,1018,1022]",1.574149525811731e-05,0.9487455185439194,True,2,0.5,80,35,0.4375,"[1008,1018,1021,1022]",6.68356643885396e-05,0.00024028860671750966,0.782382342665906,0.8246493157265838,1023,1008,0.000573611350129284,True,35,0,1.0,4,4,1.0,0.19523809523809524,0.08571428571428572,0.4023809523809524,9.75,21,False,False,False,4,"[1007,1012,1018,1022]",1.574149525811731e-05,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,"[7,24,1007,1019]",0.003137072121988333,"[5,25,27,1012]",3.529172160806981e-05,0.9887501083061803,True,4,0.0,80,71,0.8875,"[7,24,1019,1023]",7.364714756651781e-05,0.0030634249744218153,0.976523603952134,0.9876343838030102,1007,1023,0.0011174226366221947,True,71,0,1.0,4,4,1.0,-0.04047619047619047,-0.14285714285714285,0.5202380952380953,18.75,21,False,False,False,1,"[7,24,1019,1023]",7.364714756651781e-05,False,0.9876343838030102
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,15,"[1011,1018,1022,1023]",0.0006389491370676577,"[986,1012,1017,1021]",3.159817669673607e-05,0.9505466478259126,True,4,0.0,80,50,0.625,"[1007,1011,1018,1023]",0.0001745546827498045,0.00046439445431785317,0.726809737077208,0.7646229027681755,1022,1007,1.0298258415411298e-05,True,50,0,1.0,4,4,1.0,0.05238095238095238,-0.13333333333333333,0.4738095238095238,13.5,21,False,False,False,3,"[1006,1007,1018,1022]",0.00014017712997016615,False,0.8212253534478341
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,"[23,1007,1019,1023]",0.001262872132343525,"[23,24,25,1012]",4.1477222125223254e-05,0.9671564356652217,True,3,0.25,80,43,0.5375,"[23,24,1019,1023]",0.0006672913225838489,0.000595580809759676,0.47160816562992053,0.48762345804538104,1007,24,0.0005158968929149619,True,43,0,1.0,4,4,1.0,0.030952380952380953,-0.01904761904761905,0.4845238095238095,11.75,20,False,False,False,4,"[23,24,25,1012]",4.1477222125223254e-05,True,1.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,15,"[1007,1011,1018,1023]",0.0004005386135851898,"[986,1015,1016,1021]",2.937701949876368e-05,0.9266562111557428,True,4,0.0,80,14,0.175,"[1007,1011,1018,1022]",7.316474205082239e-05,0.0003273738715343674,0.8173341106967678,0.8820251791949612,1023,1022,0.00036175487309485666,True,14,0,1.0,3,3,0.75,0.17857142857142858,-0.009523809523809525,0.4107142857142857,4.5,11,False,False,False,2,"[1006,1007,1018,1022]",4.063936051976542e-05,False,0.9696565021800739
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,"[993,1006,1018,1023]",0.0010397966799078728,"[27,1000,1011,1012]",3.358068015942767e-05,0.9677045707028002,True,4,0.0,80,45,0.5625,"[993,1012,1018,1023]",6.9349674011732e-05,0.0009704470058961408,0.9333045821824739,0.9644519726765958,1006,1012,0.0007338608502231851,True,45,0,1.0,4,4,1.0,-0.09047619047619049,-0.26666666666666666,0.5452380952380952,12.25,17,False,False,False,2,"[624,993,1012,1018]",5.511999868339021e-05,False,0.9785937427656215
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,15,"[624,1006,1011,1015]",0.0010231684468975787,"[998,1008,1011,1017]",2.6161929616787407e-05,0.9744304765299254,True,3,0.25,80,56,0.7,"[624,1006,1007,1011]",0.0003272473743400931,0.0006959210725574856,0.6801627578211945,0.6980105550919787,1015,1007,0.0007744516891244098,True,56,0,1.0,4,4,1.0,-0.19285714285714287,-0.2761904761904762,0.5964285714285714,15.0,18,False,False,False,2,"[1006,1007,1011,1021]",3.7984818090753446e-05,False,0.988141613651422
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,"[23,24,1007,1023]",0.002244632021907718,"[24,1000,1011,1023]",4.8531800485488957e-05,0.9783787275545319,True,2,0.5,80,42,0.525,"[5,23,24,1023]",8.301711382504665e-05,0.0021616149080826716,0.9630152679749752,0.9842970220561134,1007,5,0.001190842509369519,True,42,0,1.0,3,3,0.75,-0.011904761904761904,-0.17142857142857143,0.5059523809523809,11.5,21,False,False,False,2,"[5,24,1018,1023]",5.7187250784610783e-05,False,0.996058717988054
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,15,"[834,1008,1022,1023]",0.0009497994890305609,"[999,1008,1011,1017]",3.578805174564777e-05,0.9623204137726208,True,3,0.25,80,51,0.6375,"[834,1008,1016,1022]",0.00024746284941683347,0.0007023366396137275,0.7394577989619543,0.768411215618954,1023,1016,7.30283981651973e-05,True,51,0,1.0,4,4,1.0,-0.0380952380952381,-0.3523809523809524,0.5190476190476191,13.75,21,False,False,False,3,"[834,1007,1018,1022]",6.425033990398701e-05,False,0.9688600306327818
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,"[0,23,1007,1023]",0.0002899509268065647,"[27,993,1012,1018]",8.464263092940414e-06,0.9708079460681042,True,4,0.0,80,2,0.025,"[23,25,1007,1023]",0.00028658431737981844,3.3666094267462447e-06,0.011610962806103445,0.011960102771232273,0,25,8.448318212076383e-07,True,2,0,1.0,1,1,0.25,0.21666666666666665,0.08571428571428572,0.39166666666666666,1.5,3,False,False,True,2,"[25,1007,1008,1023]",0.00028602754219714846,False,0.013938083451824748
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,15,"[811,1007,1010,1018]",0.00011361221643305168,"[1008,1011,1017,1018]",9.375090696822845e-06,0.9174816671026983,True,3,0.25,80,11,0.1375,"[1007,1010,1017,1018]",4.3544353291506335e-05,7.006786314154534e-05,0.61672824755456,0.6721968074873005,811,1017,4.448169213754061e-07,True,11,0,1.0,4,4,1.0,0.3142857142857143,0.20952380952380953,0.34285714285714286,3.75,5,False,False,False,3,"[1008,1011,1017,1018]",9.375090696822845e-06,True,1.0
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[8,1005,1012,1017,1023]",0.28472270622252105,"[124,326,436,925,1013]",0.006509231038874472,0.9771383493602113,True,5,0.0,95,29,0.30526315789473685,"[8,37,1005,1012,1023]",0.14120938828297902,0.14351331793954203,0.5040459183728789,0.5158388458532067,1017,37,0.06825639634610998,True,29,0,1.0,5,5,1.0,0.22105263157894733,0.010526315789473684,0.3894736842105263,6.8,20,False,False,False,9,"[124,326,436,925,1013]",0.006509231038874472,True,1.0
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,15,"[1007,1008,1020,1021,1023]",0.004351497269599824,"[836,1007,1010,1017,1022]",0.0005123963319962574,0.8822482699056413,True,4,0.2,95,51,0.5368421052631579,"[1005,1007,1008,1021,1023]",0.001750820233890239,0.0026006770357095855,0.5976510783721004,0.6774182492146125,1020,1005,0.00012101925050462045,True,51,0,1.0,5,5,1.0,0.08210526315789474,-0.021052631578947368,0.45894736842105266,11.2,19,False,False,False,4,"[1005,1008,1016,1021,1022]",0.0010786149682097874,False,0.8525126988281341
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[4,37,116,118,214]",0.015024676380510324,"[44,59,100,220,1019]",0.0010872476974988013,0.9276358658274227,True,5,0.0,95,23,0.24210526315789474,"[4,31,37,118,214]",0.0035073253584777474,0.011517351022032576,0.766562335876507,0.8263612524217753,116,31,0.002805885676983612,True,23,0,1.0,3,3,0.6,0.3389473684210526,-0.15789473684210525,0.33052631578947367,5.6,20,False,False,False,4,"[8,37,59,132,214]",0.003177716469338418,False,0.8500104417116975
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,15,"[0,1009,1019,1020,1023]",0.0014804182210053295,"[0,400,996,999,1022]",0.00016523824015682821,0.8883840810574343,True,4,0.2,95,45,0.47368421052631576,"[0,999,1009,1019,1020]",0.0004867978558088898,0.0009936203651964397,0.6711754496791368,0.7555014368112536,1023,999,0.00015272670749986452,True,45,0,1.0,5,5,1.0,0.11789473684210527,-0.4421052631578947,0.44105263157894736,10.0,20,False,False,False,5,"[0,400,996,999,1022]",0.00016523824015682821,True,1.0
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[8,150,358,1011,1015]",0.027528961051918033,"[42,88,150,357,1004]",0.0012285947068105484,0.9553708291245177,True,4,0.2,95,41,0.43157894736842106,"[8,150,358,379,1011]",0.012726130770885824,0.014802830281032209,0.5377184505116239,0.5628374178060033,1015,379,0.003502288765276556,True,41,0,1.0,5,5,1.0,0.19789473684210526,0.021052631578947368,0.40105263157894744,9.2,20,False,False,False,3,"[32,357,358,379,1011]",0.0038790477050354433,False,0.8992237232194317
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,15,"[21,32,987,1004,1023]",0.004398665131680867,"[194,696,1004,1019,1022]",0.00014575886441853665,0.9668629322635347,True,4,0.2,95,49,0.5157894736842106,"[21,32,987,1004,1022]",0.0009084397107722405,0.0034902254209086265,0.7934737736161567,0.8206683151649484,1023,1022,0.0022492932870688894,True,49,0,1.0,5,5,1.0,-0.11368421052631579,-0.24210526315789474,0.5568421052631579,10.8,20,False,False,False,3,"[21,194,470,1004,1022]",0.00016568439399501292,False,0.9953148439386362
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[32,1006,1007,1019,1022]",0.0032819671127691675,"[0,45,329,1007,1023]",0.0004053053989561173,0.8765053441945858,True,4,0.2,95,14,0.14736842105263157,"[4,32,1006,1019,1022]",0.0024516606780033336,0.0008303064347658339,0.25299047986658857,0.2886354105451115,1007,4,9.762443249447883e-05,True,14,0,1.0,4,4,0.8,0.2673684210526316,0.05263157894736842,0.3663157894736842,3.8,9,False,False,False,2,"[4,8,32,1006,1019]",0.0016267025985107555,False,0.5754115982112956
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,15,"[988,1002,1005,1022,1023]",0.0020375014050429655,"[2,32,979,1005,1022]",0.0003649735893889473,0.8208719814937988,True,3,0.4,95,53,0.5578947368421052,"[988,1002,1005,1020,1022]",0.0004590014973289765,0.001578499907713989,0.7747233468438774,0.9437809601371199,1023,1020,0.0012435376039156899,True,53,0,1.0,5,5,1.0,0.09052631578947369,0.021052631578947368,0.45473684210526316,11.6,20,False,False,False,2,"[979,988,1002,1020,1022]",0.0004109462393224197,False,0.9725130730244416
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,322,1007,1010,1019]",0.005906949091676325,"[27,993,1000,1012,1023]",5.2238074820398273e-05,0.9911565049893508,True,5,0.0,95,95,1.0,"[0,322,1010,1011,1019]",0.0010579661451473104,0.004848982946529015,0.8208946566615708,0.8282190073205349,1007,1011,0.0004598822254940593,True,95,0,1.0,5,5,1.0,0.05052631578947368,-0.23157894736842105,0.4747368421052632,20.0,20,False,False,False,8,"[27,991,1008,1011,1012]",5.5483326060713854e-05,False,0.9994457025750763
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,15,"[1006,1007,1010,1022,1023]",0.00043172810021425333,"[999,1007,1018,1020,1022]",3.881046320168593e-05,0.9101043847217137,True,3,0.4,95,18,0.18947368421052632,"[1006,1007,1010,1011,1023]",0.0003163153607677785,0.00011541273944647482,0.2673273743108198,0.29373265176890845,1022,1011,2.5626078392129425e-05,True,18,0,1.0,3,3,0.6,0.1326315789473684,-0.031578947368421054,0.4336842105263158,4.6,17,False,False,False,4,"[1007,1011,1016,1017,1021]",0.00012156166826527029,False,0.7893929992739482
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[2,23,1007,1008,1022]",0.0016827152736135953,"[2,24,27,1012,1023]",1.4095995461500199e-05,0.9916230655996666,True,4,0.2,95,31,0.3263157894736842,"[2,23,24,1008,1022]",0.0001953809073657098,0.0014873343662478856,0.8838895026214784,0.8913563361769542,1007,24,0.0012564771367799476,True,31,0,1.0,5,5,1.0,0.10315789473684212,-0.06315789473684211,0.44842105263157894,7.2,13,False,False,False,3,"[0,23,24,1008,1012]",3.152597233823345e-05,False,0.9895542517667445
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,15,"[1007,1018,1021,1022,1023]",0.00021434280627309057,"[1007,1009,1018,1020,1022]",1.1754073571403321e-05,0.9451622670441868,True,2,0.6,95,32,0.3368421052631579,"[27,1007,1018,1021,1022]",3.1055314416780365e-05,0.0001832874918563102,0.8551138013131483,0.9047269777150035,1023,27,0.0005736852208248769,True,32,0,1.0,4,4,0.8,0.11368421052631579,-0.24210526315789474,0.4431578947368421,7.4,20,False,False,False,3,"[22,1007,1008,1018,1022]",1.2225772686417825e-05,False,0.9976716419085899


==> figure_data/primary_k4_cells.csv <==
job_id,model_short,model_id,revision,budget_label,K,task,source_index,example_sha256,head,support,support_kl,oracle_support,oracle_kl,absolute_delta_kl,relative_headroom,best_one_swap_support,best_one_swap_kl,one_swap_relative_headroom
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,"[873,1020,1022,1023]",0.0002559038462504883,"[990,1019,1020,1023]",1.0062409252136314e-05,0.00024584143699835195,0.9606789448475626,"[1019,1020,1022,1023]",1.1405402555344666e-05,0.9554309060904828
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,31,"[287,973,993,1023]",0.0010245930613052823,"[0,1021,1022,1023]",7.074249826249559e-06,0.0010175188114790329,0.9930955516942139,"[287,973,1022,1023]",1.8161268276040805e-05,0.9822746522869243
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[799,1012,1019,1023]",0.0006246200470858641,"[798,1010,1019,1023]",8.375395315120591e-05,0.0005408660939346581,0.8659121596529664,"[1010,1012,1019,1023]",0.000127730634609669,0.7955066680847175
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,31,"[1019,1021,1022,1023]",9.308076971356144e-05,"[1012,1021,1022,1023]",4.098040079671968e-05,5.2100368916841756e-05,0.5597328973231618,"[1012,1021,1022,1023]",4.098040079671968e-05,0.5597328973231618
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,"[724,962,1012,1023]",0.0002498195905081954,"[716,973,978,1023]",0.00013778750741587863,0.00011203208309231675,0.4484519523245376,"[724,730,1012,1023]",0.00021173214404138696,0.1524598066521887
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,31,"[0,1021,1022,1023]",0.0005110040620838153,"[344,1020,1022,1023]",0.00020563492762970016,0.00030536913445411516,0.5975865107781242,"[669,1021,1022,1023]",0.00028085912393116443,0.45037790348308876
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,"[288,1005,1020,1023]",0.00035224914108419447,"[1,58,1009,1020]",9.989965243446735e-05,0.00025234948864972715,0.716394901270776,"[288,802,1020,1023]",0.00029418600897972245,0.16483541145269617
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,31,"[999,1021,1022,1023]",0.00011150415143685254,"[0,972,995,1023]",1.4146255461558123e-05,9.735789597529441e-05,0.8731324773179455,"[972,1021,1022,1023]",7.053060646944017e-05,0.367462058043791
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,"[313,916,1013,1023]",0.004705684909035789,"[327,961,1019,1020]",0.0005948063154162971,0.004110878593619492,0.8735983545617008,"[313,916,961,1013]",0.0021454570753427077,0.544071242164338
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,31,"[0,969,1021,1023]",0.00011823335047174497,"[0,1020,1021,1023]",6.827820784074284e-05,4.9955142631002134e-05,0.422513127063419,"[0,1020,1021,1023]",6.827820784074284e-05,0.422513127063419
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,"[1008,1011,1015,1023]",0.0003568456005700639,"[552,1006,1008,1020]",3.372704645569658e-05,0.0003231185541143673,0.90548560385271,"[672,1008,1011,1015]",4.2666504750665175e-05,0.8804342699405427
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,31,"[0,1021,1022,1023]",6.212705731823391e-06,"[0,1021,1022,1023]",6.212705731823391e-06,0.0,0.0,"[0,333,1021,1022]",1.556648805674444e-05,0.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,"[1000,1009,1019,1023]",0.006793835597405068,"[931,976,989,1011]",0.0001549650305461063,0.0066388705668589615,0.977190347289932,"[1000,1009,1019,1021]",0.0003706817936167772,0.9454385099106076
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,31,"[968,1019,1022,1023]",0.00011974588509871607,"[998,1011,1012,1023]",0.00011672455318916756,3.021331909548508e-06,0.0252311961037975,"[288,1019,1022,1023]",0.0001417312318603885,0.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[1010,1020,1021,1023]",2.134525606226084e-05,"[989,1020,1022,1023]",1.2676059203209916e-05,8.669196859050922e-06,0.4061416191852749,"[1010,1020,1022,1023]",1.2991494412302428e-05,0.3913638527264217
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,31,"[0,1020,1022,1023]",4.536664391208226e-06,"[0,1021,1022,1023]",1.2377067083963439e-06,3.2989576828118825e-06,0.7271769296413148,"[0,1021,1022,1023]",1.2377067083963439e-06,0.7271769296413148
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,"[1006,1011,1021,1023]",4.285629498787312e-06,"[806,1011,1020,1023]",3.8597489379978425e-06,4.2588056078946967e-07,0.09937409682987748,"[1005,1011,1021,1023]",4.312954131559499e-06,0.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,31,"[0,1020,1022,1023]",2.3364639705430997e-06,"[0,1020,1022,1023]",2.3364639705430997e-06,0.0,0.0,"[0,1021,1022,1023]",3.1844132341437456e-06,0.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,"[951,973,1020,1023]",0.0001609117787821165,"[724,961,1019,1023]",0.00010424689690804244,5.666488187407406e-05,0.35214875071887347,"[301,973,1020,1023]",0.0001383468984637263,0.14023137702644078
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,31,"[0,974,975,1022]",3.516745622814246e-05,"[0,774,1022,1023]",6.795196695156533e-06,2.8372259532985928e-05,0.8067759962200868,"[0,975,1021,1022]",2.2983460923783157e-05,0.34645654281384064
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,"[1002,1003,1017,1019]",0.00031583790460040084,"[1002,1019,1020,1023]",6.832831641043882e-06,0.000309005072959357,0.9783660176897109,"[703,1003,1017,1019]",2.455699970143339e-05,0.9222480919999042
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,31,"[0,1020,1021,1022]",2.9521881721887557e-05,"[915,1012,1021,1022]",1.2243591149444186e-05,1.727829057244337e-05,0.5852706387490614,"[1017,1020,1021,1022]",1.7557603371187887e-05,0.405268148670528
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[999,1001,1004,1019]",0.00040406689730948146,"[999,1020,1022,1023]",3.675448767611059e-06,0.0004003914485418704,0.9909038607416634,"[999,1001,1019,1023]",5.245261242251514e-06,0.9870188296116865
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,31,"[0,1020,1022,1023]",0.0003790186981711041,"[0,970,1022,1023]",3.829190316886671e-07,0.0003786357791394154,0.9989897093902321,"[0,970,1022,1023]",3.829190316886671e-07,0.9989897093902321
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[682,1009,1010,1018]",0.0009265746672341441,"[496,1005,1014,1021]",0.0006327755285338311,0.00029379913870031303,0.31708091003320127,"[918,1009,1010,1018]",0.0008580708891899728,0.07393228032950368
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,31,"[0,620,1022,1023]",0.0005154394339523917,"[690,909,1022,1023]",0.00026097149518930073,0.000254467938763091,0.49369125061276314,"[620,909,1022,1023]",0.00026819960444825555,0.47966805257467426
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,"[893,1007,1012,1023]",4.541506493878208e-06,"[966,1007,1012,1023]",3.8016722924746606e-06,7.398342014035476e-07,0.16290501894048115,"[966,1007,1012,1023]",3.8016722924746606e-06,0.16290501894048115
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,31,"[0,975,1022,1023]",3.947245574555359e-05,"[0,973,1022,1023]",4.337262118699924e-06,3.513519362685367e-05,0.890119273382465,"[0,973,1022,1023]",4.337262118699924e-06,0.890119273382465
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,"[1009,1011,1020,1023]",0.000936863853526116,"[1000,1011,1017,1020]",7.251855217246675e-05,0.0008643453013536493,0.9225943535984172,"[988,1009,1011,1020]",0.00020148811255284388,0.7849334118351411
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,31,"[0,1021,1022,1023]",0.000223375904983339,"[0,1020,1021,1023]",9.250401244642514e-06,0.0002141255037386965,0.9585881868264509,"[0,1020,1021,1023]",9.250401244642514e-06,0.9585881868264509
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,"[998,1019,1020,1023]",0.0007396639115966209,"[702,923,1020,1022]",5.235154397067684e-05,0.000687312367625944,0.9292225250550996,"[983,998,1019,1020]",0.00016264588671164985,0.7801083922553875
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,31,"[0,1021,1022,1023]",3.639175996743826e-05,"[968,975,997,1019]",3.5608516796891755e-05,7.832431705465066e-07,0.02152254167556936,"[0,997,1022,1023]",3.733427599542093e-05,0.0
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,"[1002,1020,1021,1023]",3.924283885421694e-05,"[1002,1006,1019,1023]",1.261668331909863e-06,3.798117052230708e-05,0.9678497180951453,"[1002,1020,1022,1023]",3.698655763568516e-05,0.057495361814002
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,31,"[0,1020,1022,1023]",0.00014679206377426538,"[0,1021,1022,1023]",1.3848057544346187e-06,0.00014540725801983077,0.99056620828927,"[0,1021,1022,1023]",1.3848057544346187e-06,0.99056620828927
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,"[342,1012,1015,1023]",0.0017611362512300749,"[758,818,1010,1019]",0.00021658978035805682,0.001544546470872018,0.8770170222736721,"[342,1015,1020,1023]",0.0006327016749104932,0.6407423477493127
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,31,"[0,1020,1022,1023]",0.0004714878590754198,"[0,288,617,1023]",6.822261668416115e-05,0.00040326524239125863,0.8553035558159554,"[0,973,1022,1023]",0.00029619090831654003,0.3717952591666608
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,"[360,804,885,1023]",0.00401722269544624,"[886,954,997,998]",0.0020758483999989787,0.0019413742954472609,0.48326280184763565,"[804,885,1005,1023]",0.003584001408471838,0.10784099359626835
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,31,"[0,970,972,1023]",3.241356749941553e-05,"[0,970,1021,1023]",2.777438192115995e-05,4.639185578255583e-06,0.14312480655945184,"[0,970,1021,1023]",2.777438192115995e-05,0.14312480655945184
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,"[851,882,1007,1023]",0.0011386120899809348,"[797,931,951,1023]",4.738270682015957e-05,0.0010912293831607752,0.9583855579638603,"[851,882,950,1023]",0.00010525235079827467,0.9075608350513501
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,31,"[907,1018,1019,1023]",0.0007028183644866761,"[0,910,1022,1023]",1.6202782354313622e-05,0.0006866155821323625,0.9769459889310835,"[907,909,1018,1023]",0.00014673907564279032,0.7912133731025007
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,"[1,999,1013,1023]",0.0019751773525864963,"[1,833,1013,1021]",1.3538836691473746e-05,0.0019616385158950224,0.9931455083394183,"[1,786,999,1013]",0.0004219154528859199,0.7863911044071961
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,31,"[0,1021,1022,1023]",0.0018167858721378472,"[276,341,1016,1021]",1.47439224370174e-05,0.0018020419497008298,0.9918846119054923,"[548,1021,1022,1023]",2.455582044174863e-05,0.9864839215130766
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,"[1,1013,1020,1023]",0.004526053369269119,"[37,343,1012,1019]",7.1707756740898605e-06,0.004518882593595029,0.9984156670085294,"[1,1013,1020,1021]",1.867130462910376e-05,0.9958747051557373
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,31,"[341,1021,1022,1023]",0.0013168793114462741,"[971,1021,1022,1023]",5.92281447215627e-07,0.0013162870299990585,0.9995502386269817,"[971,1021,1022,1023]",5.92281447215627e-07,0.9995502386269817
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[797,1019,1022,1023]",0.0018957815633996425,"[1,968,1013,1023]",3.0495863842648453e-06,0.0018927319770153776,0.9983913830352922,"[797,982,1022,1023]",3.4113400715631253e-06,0.9982005626927578
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,31,"[911,1018,1022,1023]",0.00191408148430218,"[917,1020,1022,1023]",3.524229484753295e-07,0.0019137290613537045,0.9998158788163588,"[1018,1020,1022,1023]",1.2508906691096184e-06,0.99934647992817
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,"[984,1019,1020,1022]",0.003365127512906559,"[472,999,1006,1012]",4.8646897433311974e-06,0.003360262823163228,0.9985543817508629,"[984,1012,1019,1022]",0.00011512793646147371,0.9657879423528785
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,31,"[0,967,971,1020]",0.0037589525101060332,"[693,694,971,1019]",1.527238176772631e-05,0.003743680128338307,0.9959370644543484,"[967,971,1020,1022]",8.671445904466827e-05,0.9769312171910832
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[751,1021,1022,1023]",0.0015320641440337433,"[751,982,1013,1023]",3.372208565550518e-05,0.0014983420583782382,0.977989116325953,"[751,840,1022,1023]",0.0015032030675744866,0.018838034015513812
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,31,"[1020,1021,1022,1023]",0.0015030646074081183,"[339,997,1021,1022]",2.9823727517723394e-06,0.001500082234656346,0.9980158053505663,"[966,1020,1021,1022]",1.3597465672152374e-05,0.99095350552123
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,"[302,1018,1020,1023]",0.001791342133930548,"[527,1021,1022,1023]",2.0514899074818394e-06,0.0017892906440230662,0.9988547749373926,"[302,341,1018,1023]",2.728954772841648e-06,0.9984765865095497
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,31,"[0,997,1022,1023]",0.0019150393174108416,"[695,972,1022,1023]",2.271792921394372e-06,0.0019127675244894472,0.9988137095146089,"[997,1020,1022,1023]",2.4616571642477924e-06,0.9987145657314358
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,"[32,869,995,1023]",0.0006754017714410917,"[798,843,1022,1023]",3.7922190120708414e-06,0.0006716095524290209,0.9943852397603586,"[32,749,869,995]",2.1694023181530323e-05,0.9678798248703995
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,31,"[0,1018,1021,1022]",0.0016701339942549747,"[918,1021,1022,1023]",6.252102563739857e-07,0.0016695087839986007,0.999625652637139,"[1018,1021,1022,1023]",9.800839788639849e-07,0.9994131704508528
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,"[1,983,1013,1023]",0.0014749195402344773,"[995,1018,1020,1023]",2.7462300445245508e-06,0.0014721733101899527,0.9981380475547242,"[1,1013,1020,1023]",0.000620360749598297,0.5793934972888932
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,31,"[287,338,968,1018]",0.0015377909760721856,"[969,1021,1022,1023]",5.387138606889049e-07,0.0015372522622114967,0.9996496832995698,"[287,338,968,1022]",0.0006263564553165343,0.5926907719823085
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,"[999,1013,1021,1023]",0.0014863409968197488,"[853,995,1013,1023]",0.0004396360038324903,0.0010467049929872585,0.7042159203216772,"[628,999,1021,1023]",0.00043988196917179483,0.7040504365330776
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,31,"[0,340,1022,1023]",0.001491830435683785,"[967,1021,1022,1023]",2.819863627516907e-06,0.001489010572056268,0.9981097961537267,"[340,1021,1022,1023]",2.8403728878132935e-06,0.9980960484382989
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,"[998,1003,1020,1023]",0.0018465881801707313,"[1,910,1021,1023]",0.0006858764640963484,0.001160711716074383,0.6285709659243385,"[995,998,1003,1023]",0.0007417785489709943,0.5982977921463728
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,31,"[1016,1021,1022,1023]",8.264481491703019e-06,"[338,341,1021,1022]",3.002755833531604e-07,7.964205908349858e-06,0.9636667365454666,"[805,1016,1021,1022]",4.2284765019877603e-07,0.948835549982986
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[1006,1010,1020,1021,1023]",2.012877981428867e-05,"[1002,1006,1020,1021,1023]",1.1686780138845824e-05,8.441999675442848e-06,0.4193994744505172,"[1002,1006,1020,1021,1023]",1.1686780138845824e-05,0.4193994744505172
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,31,"[0,918,1020,1022,1023]",1.7214021261822057e-06,"[0,332,1020,1022,1023]",7.985478723313136e-07,9.228542538508921e-07,0.5361061426696591,"[0,332,1020,1022,1023]",7.985478723313136e-07,0.5361061426696591
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[94,799,1012,1019,1023]",0.00016775665008607733,"[724,1010,1015,1019,1023]",7.292318368390009e-05,9.483346640217725e-05,0.5653037680087043,"[799,1010,1012,1019,1023]",0.00010458377033359563,0.3765745186260406
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,31,"[1019,1020,1021,1022,1023]",0.0005096044950657751,"[1012,1020,1021,1022,1023]",2.1545300329735837e-05,0.0004880591947360393,0.9577215261279143,"[1012,1020,1021,1022,1023]",2.1545300329735837e-05,0.9577215261279143
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[682,1009,1010,1014,1018]",0.0016347504827729491,"[496,683,853,1005,1014]",0.0005267409243741269,0.0011080095583988223,0.6777851238308604,"[496,682,1009,1010,1018]",0.0008400866317833573,0.48610712115627674
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,31,"[0,286,620,1022,1023]",0.0003765981408924502,"[620,861,971,1022,1023]",0.00025686157692070125,0.00011973656397174892,0.3179425253879402,"[286,620,861,1022,1023]",0.0002798920617997283,0.25678851962346627
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[999,1001,1004,1019,1022]",0.0004027996179492673,"[684,999,1020,1022,1023]",2.9784925590083223e-06,0.00039982112539025896,0.9926055228796581,"[999,1001,1004,1019,1023]",4.43654286129279e-06,0.988985732201336
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,31,"[0,960,1020,1022,1023]",0.00037903713809086994,"[0,960,968,1022,1023]",3.3311419455142736e-07,0.0003787040238963185,0.9991211568443418,"[0,960,968,1022,1023]",3.3311419455142736e-07,0.9991211568443418
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[797,1019,1021,1022,1023]",0.0019141301524210675,"[996,1020,1021,1022,1023]",2.211783799097037e-06,0.0019119183686219705,0.9988444966522786,"[797,982,1019,1022,1023]",3.1434972225373585e-06,0.9983577411292741
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,31,"[395,911,1018,1022,1023]",0.0019127858335524725,"[0,1015,1021,1022,1023]",7.6375947674614e-08,0.0019127094576047979,0.9999600708315929,"[395,911,1020,1022,1023]",5.307137187513004e-07,0.9997225440980156
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[751,1006,1021,1022,1023]",0.001550437901027634,"[840,982,995,1020,1023]",1.165088414083344e-05,0.0015387870168868006,0.9924854235483336,"[31,751,1006,1022,1023]",0.0015031795763939182,0.03048063040924949
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,31b70e2e869a7173562077fd711b654946d38674,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,31,"[917,1020,1021,1022,1023]",0.003101344204488556,"[0,340,394,1021,1022]",4.0255686385435055e-07,0.0031009416476247015,0.99987019923062,"[340,917,1020,1021,1022]",3.9812776128833664e-06,0.9987162735412853
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,"[0,1011,1012,1022]",0.002830217326255718,"[0,1014,1016,1023]",0.0005067765254485369,0.0023234408008071814,0.8209407734355917,"[0,1012,1020,1022]",0.0012172879410239927,0.5698959476605199
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,7,"[0,843,1021,1023]",0.0015750187336521808,"[0,1017,1022,1023]",8.948900126086578e-05,0.0014855297323913149,0.9431822623129331,"[0,843,1022,1023]",0.00017031632305802104,0.8918639382383163
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[0,1011,1022,1023]",0.0007916371869235558,"[0,1005,1011,1022]",0.0006930838499245812,9.855333699897465e-05,0.12449306150203808,"[0,1005,1011,1022]",0.0006930838499245812,0.12449306150203808
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,7,"[0,1015,1022,1023]",0.0010328453012993979,"[0,44,1022,1023]",0.0008381905827640718,0.00019465471853532612,0.18846454380964478,"[0,44,1022,1023]",0.0008381905827640718,0.18846454380964478
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,"[0,997,1020,1021]",0.0013452042750511052,"[0,1007,1020,1021]",0.000538315800868921,0.0008068884741821841,0.5998259811890131,"[0,1007,1020,1021]",0.000538315800868921,0.5998259811890131
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,7,"[0,780,1022,1023]",0.0005878041421165164,"[0,413,1022,1023]",0.00019552805689052461,0.0003922760852259918,0.6673584908971832,"[0,413,1022,1023]",0.00019552805689052461,0.6673584908971832
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,"[0,998,1000,1021]",0.00020818673346563498,"[0,986,1021,1023]",0.00012795607298725034,8.023066047838464e-05,0.38537835309101565,"[0,1000,1021,1023]",0.00014374223445254514,0.30955142020962434
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,7,"[0,817,1022,1023]",0.0001410569199131505,"[0,768,923,1023]",4.123217143930843e-05,9.982474847384208e-05,0.7076912535400937,"[0,817,1020,1023]",5.522342543272345e-05,0.6085025430391873
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,"[0,1007,1009,1023]",0.001980819359594879,"[0,1010,1022,1023]",0.0008288812834239857,0.0011519380761708933,0.5815462528630021,"[0,800,1009,1023]",0.001046162567839841,0.4718536232128688
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,7,"[0,1015,1022,1023]",0.0014372604173118403,"[0,1020,1022,1023]",0.0010096179649492047,0.00042764245236263563,0.29753999150861654,"[0,1020,1022,1023]",0.0010096179649492047,0.29753999150861654
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,"[0,1021,1022,1023]",0.00046075095999054475,"[0,997,1022,1023]",0.00027735205697492426,0.00018339890301562049,0.398043452843558,"[0,997,1022,1023]",0.00027735205697492426,0.398043452843558
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,7,"[0,1021,1022,1023]",0.00011299530060110358,"[0,1015,1018,1023]",7.903021605476721e-05,3.396508454633637e-05,0.3005884701899244,"[0,1019,1022,1023]",8.770632325436868e-05,0.22380556724221776
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,"[0,1021,1022,1023]",0.001374518391459885,"[0,1019,1022,1023]",0.0005658420537136072,0.0008086763377462778,0.5883343160562423,"[0,1019,1022,1023]",0.0005658420537136072,0.5883343160562423
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,7,"[0,1011,1022,1023]",0.0002190180092478452,"[0,880,1021,1023]",2.77160259379993e-05,0.00019130198330984588,0.8734532103858396,"[0,1017,1022,1023]",5.356815472537751e-05,0.7554166668332798
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[0,1005,1015,1020]",0.0019674418792249614,"[0,1007,1021,1023]",0.0005637933876428618,0.0014036484915820996,0.7134383518028202,"[0,1005,1015,1021]",0.0008575134135744725,0.5641480327173504
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,7,"[0,829,843,1023]",0.00018867157252805113,"[0,843,1022,1023]",3.0955927280744415e-05,0.0001577156452473067,0.8359269132813213,"[0,843,1022,1023]",3.0955927280744415e-05,0.8359269132813213
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,"[0,1021,1022,1023]",0.0005913133179600889,"[0,639,1010,1023]",0.0005875538135843617,3.759504375727262e-06,0.006357888891623125,"[0,1019,1021,1023]",0.00063966189016698,0.0
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,7,"[0,805,899,1023]",0.00030165803350597133,"[0,43,1021,1023]",0.00010680577113874088,0.00019485226236723045,0.6459375873487996,"[0,43,899,1023]",0.00014950915881457733,0.5043753448998806
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,"[0,1003,1020,1023]",0.0008237030372657641,"[0,1020,1022,1023]",0.0005358069114012573,0.0002878961258645068,0.3495144643634699,"[0,1020,1022,1023]",0.0005358069114012573,0.3495144643634699
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,7,"[0,673,929,1023]",0.0016025472873037465,"[0,781,854,1023]",0.0002158652576162976,0.0013866820296874489,0.865298665863716,"[0,673,1022,1023]",0.00023805244614992065,0.8514537149475077
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,"[0,1009,1020,1023]",0.0020129232245966722,"[0,998,1005,1023]",0.0006161845281572864,0.0013967386964393858,0.6938857276681525,"[0,992,1009,1020]",0.0011456409499737727,0.4308571057381864
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,7,"[0,836,1008,1023]",0.0004771843843643708,"[0,855,1022,1023]",0.0003651272039860462,0.00011205718037832462,0.23482994006098792,"[0,836,1022,1023]",0.0003885912145113133,0.1856581496711533
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[0,992,1021,1023]",0.0009625069044795686,"[0,1002,1022,1023]",0.0005353006495025562,0.00042720625497701245,0.4438474705882807,"[0,1009,1021,1023]",0.0005506663694696424,0.42788320072634706
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,7,"[0,1007,1020,1023]",0.00012582716893335603,"[0,1010,1016,1023]",1.4695934780520834e-05,0.0001111312341528352,0.8832053927216269,"[0,1007,1016,1023]",1.9358280277017903e-05,0.8461518252288506
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[0,24,1004,1023]",0.000632684277463747,"[0,1007,1009,1023]",0.00036613607908582717,0.0002665481983779198,0.421297332449032,"[0,24,1007,1023]",0.00042743649110003196,0.32440791351176856
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,7,"[0,1011,1013,1023]",0.0004959578761301743,"[0,81,1018,1023]",0.0003120717655715786,0.00018388611055859567,0.37076961453543084,"[0,993,1013,1023]",0.0003955252836634397,0.2025022633986237
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,"[0,1015,1018,1020]",0.0004378703329701375,"[0,1018,1021,1023]",0.0003174596215528878,0.0001204107114172497,0.2749917095330175,"[0,1015,1018,1023]",0.0003301178926396456,0.24608298899720293
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,7,"[0,999,1013,1023]",0.00021598234922331686,"[0,1006,1020,1023]",7.392324038468536e-05,0.0001420591088386315,0.6577348072631076,"[0,1012,1013,1023]",8.356248108981974e-05,0.6131050458969701
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,"[0,998,1012,1020]",0.0008784044881922847,"[0,1006,1007,1023]",0.00027278314483960675,0.000605621343352678,0.689456112182462,"[0,1012,1020,1023]",0.000469340268569578,0.46569003815604554
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,7,"[0,1017,1018,1023]",0.00028482159564412483,"[0,1015,1022,1023]",9.079930004786592e-05,0.00019402229559625892,0.6812064062680253,"[0,1017,1022,1023]",0.00018366383514988542,0.35516183478107005
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,"[0,798,993,1018]",0.0007031665695402632,"[0,1002,1020,1023]",0.00045970176438757973,0.0002434648051526835,0.3462405860845504,"[0,798,1018,1023]",0.000515063263973038,0.26750888582517346
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,7,"[0,822,1021,1023]",0.0014524426024011055,"[0,779,1012,1023]",0.0014173919450550007,3.505065734610486e-05,0.024132215130677703,"[0,728,822,1023]",0.0014186188058357052,0.023287527169393488
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,"[0,16,1004,1022]",0.0007380198439330498,"[0,1004,1009,1020]",0.00019585114639201101,0.0005421686975410388,0.7346261784123819,"[0,16,1004,1015]",0.00034187753661727067,0.5367637612623808
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,7,"[0,1017,1022,1023]",0.0003657698425089799,"[0,1011,1017,1023]",0.00011844066945070418,0.00024732917305827573,0.6761879857610285,"[0,1011,1017,1023]",0.00011844066945070418,0.6761879857610285
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,"[0,1017,1018,1023]",0.0004652330806854971,"[0,1008,1016,1023]",0.00011002446504876884,0.00035520861563672826,0.7635067891417923,"[0,1005,1017,1023]",0.0001250090193392086,0.7312980857788225
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,7,"[0,1017,1022,1023]",1.6845541881704874e-05,"[0,1017,1022,1023]",1.6845541881704874e-05,0.0,0.0,"[0,1019,1022,1023]",3.932653453448972e-05,0.0
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,"[0,997,1021,1023]",0.0020322948748353444,"[0,1016,1021,1023]",0.001809827671579663,0.00022246720325568145,0.1094660061442637,"[0,1016,1021,1023]",0.001809827671579663,0.1094660061442637
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,7,"[0,1006,1022,1023]",0.0008072393062162408,"[0,1000,1022,1023]",0.000737445615191567,6.979369102467375e-05,0.08645972822088724,"[0,1000,1022,1023]",0.000737445615191567,0.08645972822088724
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,"[0,1005,1022,1023]",0.002646753214868433,"[0,996,1008,1023]",0.001040606489076619,0.001606146725791814,0.606836601451584,"[0,1005,1018,1023]",0.0011703683662756892,0.5578097875914484
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,7,"[0,1016,1022,1023]",0.0012001955311799605,"[0,1013,1022,1023]",0.001028627566535577,0.00017156796464438354,0.14295001121667913,"[0,1013,1022,1023]",0.001028627566535577,0.14295001121667913
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,"[0,1021,1022,1023]",0.0018461040132198001,"[1020,1021,1022,1023]",0.0007354643845412512,0.001110639628678549,0.6016127047692597,"[1020,1021,1022,1023]",0.0007354643845412512,0.6016127047692597
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,7,"[0,986,1022,1023]",6.285797396751974e-07,"[0,1017,1022,1023]",5.082616855852746e-07,1.203180540899228e-07,0.1914125551550454,"[0,1017,1022,1023]",5.082616855852746e-07,0.1914125551550454
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,"[0,1021,1022,1023]",0.00036809095223377844,"[0,995,1022,1023]",0.00036772872764373796,3.622245900404748e-07,0.0009840627373270021,"[0,995,1022,1023]",0.00036772872764373796,0.0009840627373270021
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,7,"[0,985,1022,1023]",7.100072143158766e-05,"[0,780,1022,1023]",4.16126280512105e-06,6.683945862646661e-05,0.9413912602404947,"[0,780,1022,1023]",4.16126280512105e-06,0.9413912602404947
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,898,1022,1023]",0.0019671444885792024,"[8,1016,1022,1023]",0.0015588004741889298,0.00040834401439027255,0.2075821154780576,"[898,986,1022,1023]",0.0017138474893762716,0.1287637998497396
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,7,"[0,780,1000,1023]",0.0004167403290440406,"[0,1021,1022,1023]",1.0795194032391508e-06,0.00041566080964080144,0.9974096113862667,"[0,1000,1022,1023]",1.165856546358028e-06,0.9972024388687498
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,"[0,1021,1022,1023]",0.0017947837882844081,"[0,753,1021,1022]",0.0012534271979706582,0.0005413565903137499,0.3016277469450624,"[0,753,1021,1022]",0.0012534271979706582,0.3016277469450624
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,7,"[0,986,1021,1023]",8.920981977888133e-05,"[0,986,1022,1023]",4.1663561173875383e-07,8.879318416714257e-05,0.9953297113168545,"[0,986,1022,1023]",4.1663561173875383e-07,0.9953297113168545
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[0,1021,1022,1023]",0.0019120985264719885,"[8,1021,1022,1023]",0.0007265588464918929,0.0011855396799800954,0.6200201838801339,"[8,1021,1022,1023]",0.0007265588464918929,0.6200201838801339
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,7,"[0,1019,1022,1023]",5.111303944177826e-06,"[0,433,1022,1023]",2.3495404648968757e-06,2.76176347928095e-06,0.5403246430740661,"[0,433,1022,1023]",2.3495404648968757e-06,0.5403246430740661
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,"[0,1021,1022,1023]",0.00039333039675050105,"[0,1021,1022,1023]",0.00039333039675050105,0.0,0.0,"[0,1010,1022,1023]",0.0013970891872371561,0.0
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,7,"[0,845,986,1023]",0.0001305079963807009,"[0,175,1000,1023]",7.5978733271275395e-06,0.00012291012305357335,0.9417823157366999,"[0,986,999,1023]",7.944174669401115e-06,0.9391288281966462
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,"[0,1021,1022,1023]",0.0015194227149305237,"[8,995,1013,1017]",0.0014337265623023932,8.569615262813053e-05,0.056400468273931935,"[1017,1021,1022,1023]",0.0015979979602005765,0.0
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,7,"[0,1021,1022,1023]",4.3421304070638944e-06,"[0,1021,1022,1023]",4.3421304070638944e-06,0.0,0.0,"[0,853,1022,1023]",4.350544588773198e-06,0.0
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,"[0,1021,1022,1023]",0.0019258196724023068,"[955,1021,1022,1023]",0.0002873204624272304,0.0016384992099750765,0.8508061442384058,"[955,1021,1022,1023]",0.0002873204624272304,0.8508061442384058
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,7,"[0,1017,1021,1023]",0.0014375625562487383,"[0,844,1000,1023]",4.376725550197868e-06,0.0014331858306985406,0.9969554538470877,"[0,830,1017,1023]",5.0023586676882234e-06,0.9965202497477802
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,"[0,1020,1022,1023]",0.0010882538132794513,"[0,565,1022,1023]",0.0009813876860458814,0.00010686612723356998,0.09819963498361568,"[0,565,1022,1023]",0.0009813876860458814,0.09819963498361568
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,7,"[0,779,1022,1023]",0.00011936551050365331,"[0,446,1020,1023]",1.2990873217162723e-05,0.0001063746372864906,0.8911672797079427,"[0,845,1022,1023]",0.00011920467424114381,0.0013474265877209098
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,"[0,1021,1022,1023]",0.0009626932036753096,"[0,1021,1022,1023]",0.0009626932036753096,0.0,0.0,"[0,1016,1022,1023]",0.001250041932694417,0.0
gemma_k4,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,7,"[0,1021,1022,1023]",2.94702973035848e-07,"[0,1021,1022,1023]",2.94702973035848e-07,0.0,0.0,"[0,986,1022,1023]",5.7661712943009495e-05,0.0
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[0,16,1005,1015,1020]",0.001854004086788665,"[0,998,1007,1017,1021]",0.0005066539072125146,0.0013473501795761506,0.7267244927760145,"[0,16,1005,1015,1022]",0.00093578576718832,0.4952622953441263
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,7,"[0,779,829,843,1023]",7.278376543685096e-05,"[0,843,1017,1022,1023]",2.3496197389161728e-05,4.928756804768923e-05,0.6771780458439234,"[0,779,829,1018,1023]",4.5477419564717176e-05,0.3751708325096956
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[0,1011,1020,1022,1023]",0.000719271890184139,"[0,1009,1011,1022,1023]",0.0005658306639626868,0.0001534412262214522,0.21332854559653386,"[0,1009,1011,1022,1023]",0.0005658306639626868,0.21332854559653386
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,7,"[0,923,1015,1022,1023]",0.0010214681027509878,"[0,1018,1020,1022,1023]",0.000829747423476058,0.00019172067927492986,0.1876913030946276,"[0,1011,1015,1022,1023]",0.0008454354130951072,0.1723330265348419
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[0,24,1004,1009,1023]",0.0006518333929153948,"[0,1005,1007,1009,1023]",0.000330264349291333,0.0003215690436240618,0.4933301164363638,"[0,24,1004,1007,1023]",0.0004146519962335264,0.36386812835876536
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,7,"[0,653,1011,1013,1023]",0.0005637992485585174,"[0,80,1014,1022,1023]",0.00021768577256054994,0.0003461134759979675,0.6138948870238587,"[0,1011,1013,1022,1023]",0.0004025523564041327,0.28600054463827246
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[0,992,1019,1021,1023]",0.0005839459315962614,"[0,1008,1017,1021,1023]",0.0003372242241768185,0.0002467217074194429,0.42250779407780104,"[0,1017,1019,1021,1023]",0.0005371731596869659,0.08009777854165118
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,7,"[0,1007,1020,1022,1023]",0.00010246539654557723,"[0,1011,1018,1020,1023]",1.1181317911838002e-05,9.128407863373924e-05,0.8908771322925152,"[0,844,1007,1020,1023]",5.1665185869199644e-05,0.4957791838904497
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,784,898,1022,1023]",0.0019672791487196964,"[0,1018,1021,1022,1023]",0.001400085644914001,0.0005671935038056954,0.288313686532399,"[0,784,1021,1022,1023]",0.0014170739659818638,0.2796782465243459
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,7,"[0,780,999,1000,1023]",1.840881456795611e-05,"[0,883,986,1022,1023]",8.320050672603511e-07,1.757680950069576e-05,0.9548039845700544,"[0,780,1000,1022,1023]",1.2346894981935225e-06,0.9329294402072621
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[0,1018,1021,1022,1023]",0.0019207895649856973,"[8,1009,1021,1022,1023]",0.0007261143405406289,0.0011946752244450685,0.6219709052063516,"[1002,1018,1021,1022,1023]",0.0007266874204124048,0.6216725488000993
gemma_k5stress,gemma,google/gemma-2-2b,c5ebcd40d208330abc697524c919956e692655cf,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,7,"[0,432,1019,1022,1023]",4.235152593061587e-06,"[0,780,986,1022,1023]",1.4353826651544388e-06,2.7997699279071483e-06,0.6610788788328399,"[0,432,780,1022,1023]",4.115414647738635e-06,0.028272404049648148
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,"[32,614,904,1010]",0.001997017423259511,"[4,22,789,1022]",0.00021539641745896792,0.0017816210058005431,0.8921409423121607,"[22,32,614,1010]",0.0009440619318470784,0.5272640484497174
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,15,"[994,1020,1021,1023]",0.0010816588717798392,"[21,886,1020,1022]",0.00017446102360490795,0.0009071978481749312,0.8387097557681589,"[32,994,1021,1023]",0.0007799702586054717,0.2789129004026448
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[4,37,116,118]",0.04122631543768021,"[44,100,220,1019]",0.0012518396153779914,0.03997447582230222,0.9696349382163358,"[4,37,118,214]",0.004237753628953752,0.8972075582315923
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,15,"[0,1009,1020,1023]",0.0016890212988009046,"[996,1007,1010,1022]",0.0001944471056289292,0.0014945741931719754,0.8848758711527356,"[0,999,1009,1020]",0.0005266459160637053,0.6881946270082031
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,"[37,295,443,1013]",0.06190075324511932,"[59,301,453,966]",0.002999546171384575,0.058901207073734745,0.9515426547475644,"[37,443,977,1013]",0.03255671886167084,0.47404971418117864
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,15,"[1008,1012,1020,1023]",0.0007069881833468706,"[32,977,1001,1022]",0.0005935140741424843,0.00011347410920438633,0.16050354429857897,"[1008,1012,1021,1023]",0.0006388148957982067,0.09642776096473453
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,"[36,761,774,1010]",0.07847845779300486,"[82,239,780,1016]",0.0002559728812953461,0.07822248491170951,0.9967383038798939,"[36,239,761,774]",0.021535175055932967,0.7255912557209745
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,15,"[996,1020,1021,1023]",0.0016168333803101415,"[962,996,999,1020]",0.00018097918658881444,0.001435854193721327,0.8880656542642019,"[996,1019,1020,1021]",0.0008060955089433978,0.5014356341475507
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,"[4,8,32,36]",0.006687308938896878,"[31,95,177,562]",0.000880430984809428,0.00580687795408745,0.8683430072015393,"[4,32,36,37]",0.0038331285916708333,0.4268055167340397
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,15,"[1008,1019,1020,1023]",0.004591168992814811,"[142,1007,1019,1022]",0.00019381361886670136,0.00439735537394811,0.9577855619843182,"[585,1008,1019,1023]",0.0012765916891752322,0.7219462644104147
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,"[36,645,649,1010]",0.02032549929734924,"[0,4,41,1007]",0.00018131156434432114,0.020144187733004918,0.9910796009637034,"[36,649,1010,1012]",0.0010805380088266313,0.946838304288665
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,15,"[8,32,1007,1023]",0.0006757751332855438,"[1007,1008,1020,1022]",0.00010607288224105533,0.0005697022510444885,0.843035239066373,"[8,32,1007,1021]",0.00034744745070988225,0.48585345391353596
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,"[4,8,32,1013]",0.0058457597727352584,"[4,546,1003,1022]",0.00010881600813232071,0.005736943764602938,0.9813854806966511,"[4,32,992,1013]",0.006217145415732968,0.0
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,15,"[992,1012,1020,1023]",0.0003516958916288652,"[992,1019,1021,1023]",8.335079667593556e-05,0.00026834509495292965,0.7630032119798166,"[992,1012,1020,1022]",0.00019760428131411294,0.43813878405312967
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[8,1005,1017,1023]",0.47950381788330027,"[124,436,925,1013]",0.006066105903270837,0.47343771198002943,0.9873492020771623,"[8,37,1005,1023]",0.10824737609436891,0.7742512738017162
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,15,"[1008,1020,1021,1023]",0.004355485769018963,"[1007,1008,1009,1022]",0.0005852099210501202,0.0037702758479688427,0.8656384265532948,"[1005,1008,1021,1023]",0.0017722883216475015,0.5930905493357416
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,"[92,835,1014,1022]",0.035252041541275626,"[394,859,1005,1022]",0.0004916329341391845,0.034760408607136445,0.9860537741179176,"[44,92,835,1022]",0.004810761097711282,0.8635324115320103
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,15,"[968,1005,1009,1023]",0.0022049626413965743,"[982,987,1009,1022]",0.0003023234018150982,0.001902639239581476,0.8628895582450261,"[1005,1009,1020,1023]",0.0013866413128106186,0.37112707182542065
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,"[4,588,852,1006]",0.017699685713888472,"[4,249,613,618]",0.0009061653119843854,0.016793520401904086,0.9488033105992756,"[4,249,588,852]",0.0026426466454007322,0.8506952785423124
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,15,"[32,983,988,1023]",0.0010814441444905415,"[983,1016,1019,1022]",0.00014898087411715363,0.0009324632703733879,0.8622389562363046,"[32,983,1001,1023]",0.0008559194466321051,0.2085403106645688
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,"[36,964,1009,1013]",0.026926599440302356,"[22,31,43,964]",0.00026928419969223395,0.026657315240610123,0.9899993238920032,"[8,964,1009,1013]",0.0032569165982392215,0.8790446374240471
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,15,"[32,992,998,1004]",0.0015323630849873883,"[9,992,998,1019]",0.00012725407631762847,0.0014051090086697599,0.9169556630772818,"[992,998,1004,1019]",0.00015556411312768795,0.8984809053077859
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[1006,1007,1019,1022]",0.004837877073038379,"[45,329,1007,1023]",0.0004411023215690047,0.004396774751469375,0.9088231646010024,"[131,1007,1019,1022]",0.003115428534993975,0.3560339611859212
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,15,"[988,1002,1005,1023]",0.0039550064184551105,"[9,979,1005,1022]",0.0003550160808209099,0.0035999903376342005,0.9102362820034094,"[748,988,1002,1005]",0.000471123150076936,0.8808792957001156
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[8,358,1011,1015]",0.028932952319523208,"[150,357,363,1022]",0.0019026967100387127,0.027030255609484494,0.9342377269686777,"[8,358,379,1011]",0.011451937769391646,0.6041904869257267
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,15,"[21,987,1004,1023]",0.00580134167954988,"[194,1004,1017,1022]",0.00017073585230485802,0.005630605827245022,0.9705695920468341,"[21,194,987,1004]",0.0007495586213279372,0.8707956430199273
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,"[8,32,60,599]",0.010153651903817304,"[4,36,716,1011]",0.00040165047272873965,0.009752001431088564,0.9604427572923061,"[8,32,36,599]",0.007028497574411628,0.3077862387847629
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,15,"[999,1020,1021,1023]",0.0020663485076631645,"[992,1002,1017,1022]",0.00010261360487783376,0.001963734902785331,0.9503406107453386,"[992,999,1020,1021]",0.0003665624473676666,0.8226037640754935
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,"[4,8,373,1018]",0.004888782936067793,"[4,46,1013,1019]",0.00037758806011762376,0.00451119487595017,0.9227644047495122,"[4,8,42,1018]",0.0008194091885028274,0.832389942605653
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,15,"[1005,1020,1021,1023]",0.0017141611910691972,"[22,1003,1020,1022]",0.0002258265177094753,0.001488334673359722,0.8682582951439839,"[1005,1021,1022,1023]",0.0007981056166035389,0.5344045701409647
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,"[1015,1020,1022,1023]",0.1891531113968801,"[46,720,1003,1022]",0.0002915181764822097,0.1888615932203979,0.9984588243125933,"[46,1020,1022,1023]",0.005350125964017994,0.9717153689701018
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,15,"[992,997,1019,1020]",0.007926843196359777,"[43,1007,1008,1022]",0.00035803033587330287,0.007568812860486474,0.9548331754515189,"[992,997,1001,1019]",0.0015743462243610678,0.8013905175916624
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,"[36,37,1007,1011]",0.008831718782320076,"[44,516,898,1020]",0.0017822209368623147,0.007049497845457761,0.7982022547604116,"[36,1007,1011,1018]",0.004745339076863879,0.46269359409819344
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,15,"[1003,1020,1022,1023]",0.0026577479393949887,"[21,1003,1005,1020]",0.00010005054577171366,0.002557697393623275,0.9623551412499677,"[22,1003,1020,1022]",0.00012202457414376742,0.9540872283879768
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,"[36,363,1013,1016]",0.01185557698824802,"[31,363,1008,1018]",0.00042512392979146123,0.011430453058456557,0.9641414390701633,"[4,36,1013,1016]",0.0033178152776420396,0.7201472959999448
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,15,"[425,1020,1021,1023]",0.006249351481781844,"[425,1014,1021,1022]",0.00025657070254313957,0.0059927807792387044,0.9589444275472269,"[425,1021,1022,1023]",0.0014835023988471337,0.7626149844232877
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,"[49,190,194,1014]",0.021252239288825588,"[4,244,803,813]",0.0010017144704228933,0.020250524818402695,0.9528654624668379,"[49,194,768,1014]",0.008249889523044137,0.6118108115137814
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,15,"[790,1001,1021,1023]",0.003979310897945189,"[790,1000,1007,1022]",0.00040293307111201055,0.0035763778268331787,0.8987430031365293,"[790,1001,1007,1021]",0.0006741387415215174,0.8305890746386203
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,"[57,126,547,1016]",0.06975063512547018,"[126,1011,1019,1023]",0.0011591582099503136,0.06859147691551987,0.9833813956265033,"[4,57,126,1016]",0.0027563171218976134,0.9604832684757717
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,15,"[0,4,1020,1023]",0.0017455412692108287,"[1004,1011,1013,1022]",0.0006533562248310545,0.0010921850443797742,0.625699926804686,"[0,4,1004,1020]",0.0013446486675900255,0.2296666419133416
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,"[24,993,1007,1023]",0.0014026121281266399,"[24,993,1018,1023]",1.4458064394539339e-05,0.0013881540637321005,0.9896920437912868,"[24,993,1018,1023]",1.4458064394539339e-05,0.9896920437912868
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,15,"[1007,1008,1022,1023]",0.0001526619779495022,"[1007,1008,1018,1022]",1.15804814679331e-05,0.0001410814964815691,0.9241429881658961,"[1007,1008,1018,1022]",1.15804814679331e-05,0.9241429881658961
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,"[0,999,1009,1022]",0.0024289461237198737,"[24,27,991,1018]",4.030497177073137e-05,0.0023886411519491424,0.9834063953180628,"[0,24,999,1009]",0.00018784950017596051,0.9226621379776537
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,15,"[0,1006,1018,1022]",0.0012774083820586701,"[998,1015,1017,1020]",3.977695488207576e-05,0.0012376314271765943,0.9688612072374448,"[0,1007,1018,1022]",0.00019885579245377985,0.844328724277428
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,1007,1010,1019]",0.004381404004053707,"[27,1000,1008,1012]",5.927389862294721e-05,0.00432213010543076,0.9864714829839689,"[0,993,1010,1019]",0.0010960820558224115,0.7498331459942273
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,15,"[1007,1010,1022,1023]",0.0016523904145142878,"[321,1012,1015,1017]",5.8857077419133376e-05,0.0015935333370951544,0.9643806470298157,"[1007,1010,1011,1023]",0.0003730173104519389,0.7742559463094044
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,"[0,22,23,25]",0.0036326098067752314,"[25,709,1012,1021]",2.8949885391178895e-05,0.0036036599213840528,0.9920305546339758,"[0,22,23,1021]",0.0005965862136229095,0.8357692553408274
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,15,"[1011,1014,1018,1021]",0.00020660687240690498,"[1008,1011,1017,1020]",1.0778885340389062e-05,0.00019582798706651593,0.9478290087119637,"[1007,1011,1014,1021]",3.6829911005264006e-05,0.8217391775200547
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[2,23,1007,1008]",0.002281581617904043,"[22,24,1012,1023]",2.0724705893189174e-05,0.002260856912010854,0.990916517852985,"[2,23,24,1008]",0.00016337898138351386,0.92839222576942
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,15,"[1018,1021,1022,1023]",0.00030712427110604927,"[1007,1012,1018,1022]",1.574149525811731e-05,0.000291382775847932,0.9487455185439194,"[1008,1018,1021,1022]",6.68356643885396e-05,0.782382342665906
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,"[7,24,1007,1019]",0.003137072121988333,"[5,25,27,1012]",3.529172160806981e-05,0.003101780400380263,0.9887501083061803,"[7,24,1019,1023]",7.364714756651781e-05,0.976523603952134
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,15,"[1011,1018,1022,1023]",0.0006389491370676577,"[986,1012,1017,1021]",3.159817669673607e-05,0.0006073509603709216,0.9505466478259126,"[1007,1011,1018,1023]",0.0001745546827498045,0.726809737077208
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,"[23,1007,1019,1023]",0.001262872132343525,"[23,24,25,1012]",4.1477222125223254e-05,0.0012213949102183018,0.9671564356652217,"[23,24,1019,1023]",0.0006672913225838489,0.47160816562992053
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,15,"[1007,1011,1018,1023]",0.0004005386135851898,"[986,1015,1016,1021]",2.937701949876368e-05,0.0003711615940864261,0.9266562111557428,"[1007,1011,1018,1022]",7.316474205082239e-05,0.8173341106967678
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,"[993,1006,1018,1023]",0.0010397966799078728,"[27,1000,1011,1012]",3.358068015942767e-05,0.001006215999748445,0.9677045707028002,"[993,1012,1018,1023]",6.9349674011732e-05,0.9333045821824739
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,15,"[624,1006,1011,1015]",0.0010231684468975787,"[998,1008,1011,1017]",2.6161929616787407e-05,0.0009970065172807913,0.9744304765299254,"[624,1006,1007,1011]",0.0003272473743400931,0.6801627578211945
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,"[23,24,1007,1023]",0.002244632021907718,"[24,1000,1011,1023]",4.8531800485488957e-05,0.0021961002214222294,0.9783787275545319,"[5,23,24,1023]",8.301711382504665e-05,0.9630152679749752
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,15,"[834,1008,1022,1023]",0.0009497994890305609,"[999,1008,1011,1017]",3.578805174564777e-05,0.0009140114372849132,0.9623204137726208,"[834,1008,1016,1022]",0.00024746284941683347,0.7394577989619543
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,"[0,23,1007,1023]",0.0002899509268065647,"[27,993,1012,1018]",8.464263092940414e-06,0.00028148666371362427,0.9708079460681042,"[23,25,1007,1023]",0.00028658431737981844,0.011610962806103445
qwen_k4,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,15,"[811,1007,1010,1018]",0.00011361221643305168,"[1008,1011,1017,1018]",9.375090696822845e-06,0.00010423712573622883,0.9174816671026983,"[1007,1010,1017,1018]",4.3544353291506335e-05,0.61672824755456
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[8,1005,1012,1017,1023]",0.28472270622252105,"[124,326,436,925,1013]",0.006509231038874472,0.2782134751836466,0.9771383493602113,"[8,37,1005,1012,1023]",0.14120938828297902,0.5040459183728789
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,15,"[1007,1008,1020,1021,1023]",0.004351497269599824,"[836,1007,1010,1017,1022]",0.0005123963319962574,0.003839100937603567,0.8822482699056413,"[1005,1007,1008,1021,1023]",0.001750820233890239,0.5976510783721004
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[4,37,116,118,214]",0.015024676380510324,"[44,59,100,220,1019]",0.0010872476974988013,0.013937428683011522,0.9276358658274227,"[4,31,37,118,214]",0.0035073253584777474,0.766562335876507
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,15,"[0,1009,1019,1020,1023]",0.0014804182210053295,"[0,400,996,999,1022]",0.00016523824015682821,0.0013151799808485012,0.8883840810574343,"[0,999,1009,1019,1020]",0.0004867978558088898,0.6711754496791368
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[8,150,358,1011,1015]",0.027528961051918033,"[42,88,150,357,1004]",0.0012285947068105484,0.026300366345107486,0.9553708291245177,"[8,150,358,379,1011]",0.012726130770885824,0.5377184505116239
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,15,"[21,32,987,1004,1023]",0.004398665131680867,"[194,696,1004,1019,1022]",0.00014575886441853665,0.00425290626726233,0.9668629322635347,"[21,32,987,1004,1022]",0.0009084397107722405,0.7934737736161567
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[32,1006,1007,1019,1022]",0.0032819671127691675,"[0,45,329,1007,1023]",0.0004053053989561173,0.0028766617138130503,0.8765053441945858,"[4,32,1006,1019,1022]",0.0024516606780033336,0.25299047986658857
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,15,"[988,1002,1005,1022,1023]",0.0020375014050429655,"[2,32,979,1005,1022]",0.0003649735893889473,0.0016725278156540181,0.8208719814937988,"[988,1002,1005,1020,1022]",0.0004590014973289765,0.7747233468438774
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,322,1007,1010,1019]",0.005906949091676325,"[27,993,1000,1012,1023]",5.2238074820398273e-05,0.005854711016855927,0.9911565049893508,"[0,322,1010,1011,1019]",0.0010579661451473104,0.8208946566615708
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,15,"[1006,1007,1010,1022,1023]",0.00043172810021425333,"[999,1007,1018,1020,1022]",3.881046320168593e-05,0.0003929176370125674,0.9101043847217137,"[1006,1007,1010,1011,1023]",0.0003163153607677785,0.2673273743108198
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[2,23,1007,1008,1022]",0.0016827152736135953,"[2,24,27,1012,1023]",1.4095995461500199e-05,0.0016686192781520952,0.9916230655996666,"[2,23,24,1008,1022]",0.0001953809073657098,0.8838895026214784
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,851bf6e806efd8d0a36b00ddf55e13ccb7b8cd0a,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,15,"[1007,1018,1021,1022,1023]",0.00021434280627309057,"[1007,1009,1018,1020,1022]",1.1754073571403321e-05,0.00020258873270168724,0.9451622670441868,"[27,1007,1018,1021,1022]",3.1055314416780365e-05,0.8551138013131483


==> figure_data/swapcert_cells.csv <==
job_id,model_short,model_id,budget_label,K,task,source_index,example_sha256,head,rank_support,rank_support_kl,oracle_support,oracle_kl,global_headroom,global_positive10,oracle_swap_distance,oracle_overlap_fraction,one_swap_total,improving_swap_count,improving_swap_fraction,best_swap_support,best_swap_kl,best_swap_gain_abs,best_swap_headroom,best_swap_capture_global,best_swap_leaving_token,best_swap_entering_token,best_swap_singleton_margin,best_swap_strict_preference_reversal,strict_reversal_witness_count,tie_reversal_witness_count,strict_reversal_fraction_of_improving,contexts_with_strict_reversal,contexts_with_any_conditioned_disagreement,context_reversal_fraction,mean_context_tau_b,min_context_tau_b,mean_context_inversion_rate,mean_selected_context_rank,max_selected_context_rank,local_minimum_at_rank_support,nonlocal_positive10,certificate_miss10,greedy_steps,greedy_endpoint_support,greedy_endpoint_kl,greedy_reaches_global_oracle,greedy_capture_global,best_swap_le_global_check,global_positive_eps01,certificate_fire_eps01,certificate_miss_eps01,global_positive_eps05,certificate_fire_eps05,certificate_miss_eps05,global_positive_eps10,certificate_fire_eps10,certificate_miss_eps10,global_positive_eps25,certificate_fire_eps25,certificate_miss_eps25
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,"[873,1020,1022,1023]",0.0002559038462504883,"[990,1019,1020,1023]",1.0062409252136314e-05,0.9606789448475626,True,2,0.5,80,12,0.15,"[1019,1020,1022,1023]",1.1405402555344666e-05,0.0002444984436951436,0.9554309060904828,0.9945371564712366,873,1019,6.441240694534102e-07,True,12,0,1.0,3,3,0.75,0.07142857142857142,0.02857142857142857,0.4642857142857143,4.0,8,False,False,False,2,"[990,1019,1020,1023]",1.0062409252136314e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,31,"[287,973,993,1023]",0.0010245930613052823,"[0,1021,1022,1023]",7.074249826249559e-06,0.9930955516942139,True,3,0.25,80,53,0.6625,"[287,973,1022,1023]",1.8161268276040805e-05,0.0010064317930292416,0.9822746522869243,0.9891038688182329,993,1022,0.000220553315323712,True,53,0,1.0,4,4,1.0,0.1380952380952381,-0.22857142857142856,0.430952380952381,14.25,18,False,False,False,4,"[967,971,1022,1023]",1.6034632502153425e-05,False,0.9911938899066846,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[799,1012,1019,1023]",0.0006246200470858641,"[798,1010,1019,1023]",8.375395315120591e-05,0.8659121596529664,True,2,0.5,80,26,0.325,"[1010,1012,1019,1023]",0.000127730634609669,0.000496889412476195,0.7955066680847175,0.9186921089126806,799,1010,6.067835728208921e-05,True,26,0,1.0,3,3,0.75,0.11190476190476191,-0.0380952380952381,0.444047619047619,7.5,13,False,False,False,2,"[798,1010,1019,1023]",8.375395315120591e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,31,"[1019,1021,1022,1023]",9.308076971356144e-05,"[1012,1021,1022,1023]",4.098040079671968e-05,0.5597328973231618,True,1,0.75,80,15,0.1875,"[1012,1021,1022,1023]",4.098040079671968e-05,5.2100368916841756e-05,0.5597328973231618,1.0,1019,1012,0.00018097106735629094,True,15,0,1.0,1,1,0.25,0.07857142857142857,-0.13333333333333333,0.46071428571428574,4.75,16,False,False,False,1,"[1012,1021,1022,1023]",4.098040079671968e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,"[724,962,1012,1023]",0.0002498195905081954,"[716,973,978,1023]",0.00013778750741587863,0.4484519523245376,True,3,0.25,80,9,0.1125,"[724,730,1012,1023]",0.00021173214404138696,3.808744646680842e-05,0.1524598066521887,0.3399691000605923,962,730,0.0006707890407667382,True,9,0,1.0,1,1,0.25,-0.0023809523809523803,-0.23809523809523808,0.5011904761904762,3.25,10,False,False,False,1,"[724,730,1012,1023]",0.00021173214404138696,False,0.3399691000605923,True,True,True,False,True,True,False,True,True,False,True,False,True
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,31,"[0,1021,1022,1023]",0.0005110040620838153,"[344,1020,1022,1023]",0.00020563492762970016,0.5975865107781242,True,2,0.5,80,30,0.375,"[669,1021,1022,1023]",0.00028085912393116443,0.00023014493815265089,0.45037790348308876,0.7536614286969875,0,669,0.0003148644236605291,True,30,0,1.0,3,3,0.75,0.05,-0.21904761904761905,0.47500000000000003,8.5,17,False,False,False,1,"[669,1021,1022,1023]",0.00028085912393116443,False,0.7536614286969875,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,"[288,1005,1020,1023]",0.00035224914108419447,"[1,58,1009,1020]",9.989965243446735e-05,0.716394901270776,True,3,0.25,80,2,0.025,"[288,802,1020,1023]",0.00029418600897972245,5.806313210447202e-05,0.16483541145269617,0.23009015161931376,1005,802,0.0002749287412288341,True,2,0,1.0,1,1,0.25,0.05476190476190477,-0.02857142857142857,0.4726190476190476,1.5,3,False,False,False,4,"[151,802,1009,1020]",0.00010627181653205032,False,0.9747486546072306,True,True,True,False,True,True,False,True,True,False,True,False,True
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,31,"[999,1021,1022,1023]",0.00011150415143685254,"[0,972,995,1023]",1.4146255461558123e-05,0.8731324773179455,True,3,0.25,80,8,0.1,"[972,1021,1022,1023]",7.053060646944017e-05,4.097354496741237e-05,0.367462058043791,0.42085487321757487,999,972,9.627600826073167e-05,True,8,0,1.0,3,3,0.75,0.21428571428571427,0.08571428571428572,0.39285714285714285,3.0,5,False,False,False,6,"[0,972,995,1023]",1.4146255461558123e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,"[313,916,1013,1023]",0.004705684909035789,"[327,961,1019,1020]",0.0005948063154162971,0.8735983545617008,True,4,0.0,80,17,0.2125,"[313,916,961,1013]",0.0021454570753427077,0.0025602278336930816,0.544071242164338,0.6227933458474837,1023,961,0.0007097016558729219,True,17,0,1.0,2,2,0.5,0.02619047619047619,-0.17142857142857143,0.48690476190476195,5.25,16,False,False,False,3,"[37,313,761,961]",0.0006181811587683327,False,0.9943139056968708,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,31,"[0,969,1021,1023]",0.00011823335047174497,"[0,1020,1021,1023]",6.827820784074284e-05,0.422513127063419,True,1,0.75,80,12,0.15,"[0,1020,1021,1023]",6.827820784074284e-05,4.9955142631002134e-05,0.422513127063419,1.0,969,1020,0.00031618862771671933,True,12,0,1.0,2,2,0.5,0.1261904761904762,-0.05714285714285714,0.4369047619047619,4.0,11,False,False,False,1,"[0,1020,1021,1023]",6.827820784074284e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,"[1008,1011,1015,1023]",0.0003568456005700639,"[552,1006,1008,1020]",3.372704645569658e-05,0.90548560385271,True,3,0.25,80,66,0.825,"[672,1008,1011,1015]",4.2666504750665175e-05,0.00031417909581939874,0.8804342699405427,0.9723338131433813,1023,672,0.00041192163684502126,True,66,0,1.0,4,4,1.0,-0.02857142857142857,-0.18095238095238095,0.5142857142857142,17.5,20,False,False,False,2,"[672,1002,1008,1011]",4.152584959016291e-05,False,0.9758639575624434,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,31,"[0,1021,1022,1023]",6.212705731823391e-06,"[0,1021,1022,1023]",6.212705731823391e-06,0.0,False,0,1.0,80,0,0.0,"[0,333,1021,1022]",1.556648805674444e-05,0.0,0.0,0.0,1023,333,2.0209144208511593e-05,False,0,0,0.0,0,0,0.0,-0.004761904761904762,-0.11428571428571428,0.5023809523809524,1.0,1,True,False,False,0,"[0,1021,1022,1023]",6.212705731823391e-06,True,0.0,True,False,False,False,False,False,False,False,False,False,False,False,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,"[1000,1009,1019,1023]",0.006793835597405068,"[931,976,989,1011]",0.0001549650305461063,0.977190347289932,True,4,0.0,80,40,0.5,"[1000,1009,1019,1021]",0.0003706817936167772,0.00642315380378829,0.9454385099106076,0.9675070087753296,1023,1021,0.0009685815517548464,True,40,0,1.0,4,4,1.0,0.016666666666666666,-0.11428571428571428,0.4916666666666667,11.0,21,False,False,False,6,"[993,999,1001,1022]",0.00019463703514680138,False,0.9940242840704356,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,31,"[968,1019,1022,1023]",0.00011974588509871607,"[998,1011,1012,1023]",0.00011672455318916756,0.0252311961037975,False,3,0.25,80,0,0.0,"[288,1019,1022,1023]",0.0001417312318603885,0.0,0.0,0.0,968,288,0.00014272458341921463,False,0,0,0.0,0,0,0.0,-0.0380952380952381,-0.34285714285714286,0.519047619047619,1.0,1,True,False,False,0,"[968,1019,1022,1023]",0.00011974588509871607,False,0.0,True,True,False,True,False,False,False,False,False,False,False,False,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[1010,1020,1021,1023]",2.134525606226084e-05,"[989,1020,1022,1023]",1.2676059203209916e-05,0.4061416191852749,True,2,0.5,80,17,0.2125,"[1010,1020,1022,1023]",1.2991494412302428e-05,8.35376164995841e-06,0.3913638527264217,0.9636142523671974,1021,1022,3.7839224539054184e-06,True,17,0,1.0,2,2,0.5,-0.07142857142857142,-0.22857142857142856,0.5357142857142857,5.25,11,False,False,False,2,"[989,1020,1022,1023]",1.2676059203209916e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,31,"[0,1020,1022,1023]",4.536664391208226e-06,"[0,1021,1022,1023]",1.2377067083963439e-06,0.7271769296413148,True,1,0.75,80,18,0.225,"[0,1021,1022,1023]",1.2377067083963439e-06,3.2989576828118825e-06,0.7271769296413148,1.0,1020,1021,6.5247802574361394e-06,True,18,0,1.0,1,1,0.25,0.14494275891311212,-0.19325701188414948,0.4264705882352941,5.5,19,False,False,False,1,"[0,1021,1022,1023]",1.2377067083963439e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,"[1006,1011,1021,1023]",4.285629498787312e-06,"[806,1011,1020,1023]",3.8597489379978425e-06,0.09937409682987748,False,2,0.5,80,0,0.0,"[1005,1011,1021,1023]",4.312954131559499e-06,0.0,0.0,0.0,1006,1005,0.0004452316812908909,False,0,0,0.0,0,0,0.0,0.16666666666666666,0.11428571428571428,0.41666666666666663,1.0,1,True,False,False,0,"[1006,1011,1021,1023]",4.285629498787312e-06,False,0.0,True,True,False,True,True,False,True,False,False,False,False,False,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,31,"[0,1020,1022,1023]",2.3364639705430997e-06,"[0,1020,1022,1023]",2.3364639705430997e-06,0.0,False,0,1.0,80,0,0.0,"[0,1021,1022,1023]",3.1844132341437456e-06,0.0,0.0,0.0,1020,1021,5.194968547036323e-06,False,0,0,0.0,0,0,0.0,0.22142857142857142,0.09523809523809523,0.3892857142857143,1.0,1,True,False,False,0,"[0,1020,1022,1023]",2.3364639705430997e-06,True,0.0,True,False,False,False,False,False,False,False,False,False,False,False,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,"[951,973,1020,1023]",0.0001609117787821165,"[724,961,1019,1023]",0.00010424689690804244,0.35214875071887347,True,3,0.25,80,27,0.3375,"[301,973,1020,1023]",0.0001383468984637263,2.2564880318390215e-05,0.14023137702644078,0.398216312680859,951,301,2.2357879038383048e-05,True,27,0,1.0,3,3,0.75,-0.009523809523809528,-0.2761904761904762,0.5047619047619047,7.75,13,False,False,False,1,"[301,973,1020,1023]",0.0001383468984637263,False,0.398216312680859,True,True,True,False,True,True,False,True,True,False,True,False,True
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,31,"[0,974,975,1022]",3.516745622814246e-05,"[0,774,1022,1023]",6.795196695156533e-06,0.8067759962200868,True,2,0.5,80,6,0.075,"[0,975,1021,1022]",2.2983460923783157e-05,1.2183995304359304e-05,0.34645654281384064,0.42943337981925783,974,1021,1.5521679941974024e-05,True,6,0,1.0,2,2,0.5,0.11428571428571428,-0.09523809523809523,0.44285714285714284,2.5,5,False,False,False,2,"[0,976,1021,1022]",2.1962534065352642e-05,False,0.4654166562743309,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,"[1002,1003,1017,1019]",0.00031583790460040084,"[1002,1019,1020,1023]",6.832831641043882e-06,0.9783660176897109,True,2,0.5,80,35,0.4375,"[703,1003,1017,1019]",2.455699970143339e-05,0.00029128090489896743,0.9222480919999042,0.9426411744938544,1002,703,0.0012441273054233555,True,35,0,1.0,4,4,1.0,0.047619047619047616,-0.10476190476190476,0.47619047619047616,9.75,13,False,False,False,3,"[1003,1016,1018,1019]",1.205764412338863e-05,False,0.9830914993326599,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,31,"[0,1020,1021,1022]",2.9521881721887557e-05,"[915,1012,1021,1022]",1.2243591149444186e-05,0.5852706387490614,True,2,0.5,80,12,0.15,"[1017,1020,1021,1022]",1.7557603371187887e-05,1.196427835069967e-05,0.405268148670528,0.6924457197045372,0,1017,0.0013239320850563093,True,12,0,1.0,1,1,0.25,0.026507948099153394,-0.08193365776101957,0.4865853658536585,4.0,13,False,False,False,3,"[962,1016,1020,1022]",1.2721276394209063e-05,False,0.9723534430236563,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[999,1001,1004,1019]",0.00040406689730948146,"[999,1020,1022,1023]",3.675448767611059e-06,0.9909038607416634,True,3,0.25,80,29,0.3625,"[999,1001,1019,1023]",5.245261242251514e-06,0.0003988216360672299,0.9870188296116865,0.996079305688577,1004,1023,0.00036551240964029843,True,29,0,1.0,4,4,1.0,0.27142857142857146,-0.02857142857142857,0.36428571428571427,8.25,12,False,False,False,3,"[999,1020,1022,1023]",3.675448767611059e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,31,"[0,1020,1022,1023]",0.0003790186981711041,"[0,970,1022,1023]",3.829190316886671e-07,0.9989897093902321,True,1,0.75,80,33,0.4125,"[0,970,1022,1023]",3.829190316886671e-07,0.0003786357791394154,0.9989897093902321,1.0,1020,970,0.0003796115851168329,True,33,0,1.0,2,2,0.5,0.06205268269368213,-0.07159924926194092,0.4688995215311005,9.25,21,False,False,False,1,"[0,970,1022,1023]",3.829190316886671e-07,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[682,1009,1010,1018]",0.0009265746672341441,"[496,1005,1014,1021]",0.0006327755285338311,0.31708091003320127,True,4,0.0,80,8,0.1,"[918,1009,1010,1018]",0.0008580708891899728,6.850377804417133e-05,0.07393228032950368,0.23316534673046793,682,918,0.0005505289036132916,True,8,0,1.0,1,1,0.25,0.21190476190476193,0.0761904761904762,0.39404761904761904,3.0,9,False,False,True,1,"[918,1009,1010,1018]",0.0008580708891899728,False,0.23316534673046793,True,True,True,False,True,True,False,True,False,True,True,False,True
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,31,"[0,620,1022,1023]",0.0005154394339523917,"[690,909,1022,1023]",0.00026097149518930073,0.49369125061276314,True,2,0.5,80,50,0.625,"[620,909,1022,1023]",0.00026819960444825555,0.0002472398295041362,0.47966805257467426,0.9715952064763483,0,909,0.00013546158443151612,True,50,0,1.0,3,3,0.75,0.04047619047619048,-0.11428571428571428,0.4797619047619048,13.5,21,False,False,False,2,"[690,909,1022,1023]",0.00026097149518930073,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,"[893,1007,1012,1023]",4.541506493878208e-06,"[966,1007,1012,1023]",3.8016722924746606e-06,0.16290501894048115,True,1,0.75,80,5,0.0625,"[966,1007,1012,1023]",3.8016722924746606e-06,7.398342014035476e-07,0.16290501894048115,1.0,893,966,3.694746475820856e-05,True,5,0,1.0,1,1,0.25,0.011904761904761908,-0.11428571428571428,0.49404761904761907,2.25,6,False,False,False,1,"[966,1007,1012,1023]",3.8016722924746606e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,False,False,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,31,"[0,975,1022,1023]",3.947245574555359e-05,"[0,973,1022,1023]",4.337262118699924e-06,0.890119273382465,True,1,0.75,80,4,0.05,"[0,973,1022,1023]",4.337262118699924e-06,3.513519362685367e-05,0.890119273382465,1.0,975,973,1.633283254642143e-06,True,4,0,1.0,1,1,0.25,0.14761904761904762,0.0,0.4261904761904762,2.0,5,False,False,False,1,"[0,973,1022,1023]",4.337262118699924e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,"[1009,1011,1020,1023]",0.000936863853526116,"[1000,1011,1017,1020]",7.251855217246675e-05,0.9225943535984172,True,2,0.5,80,52,0.65,"[988,1009,1011,1020]",0.00020148811255284388,0.0007353757409732721,0.7849334118351411,0.8507893081869038,1023,988,0.0011458615347890398,True,52,0,1.0,4,4,1.0,0.02380952380952381,-0.17142857142857143,0.4880952380952381,14.0,18,False,False,False,3,"[1000,1011,1017,1020]",7.251855217246675e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,31,"[0,1021,1022,1023]",0.000223375904983339,"[0,1020,1021,1023]",9.250401244642514e-06,0.9585881868264509,True,1,0.75,80,29,0.3625,"[0,1020,1021,1023]",9.250401244642514e-06,0.0002141255037386965,0.9585881868264509,1.0,1022,1020,2.793504516110843e-06,True,29,0,1.0,2,2,0.5,-0.0023809523809523864,-0.23809523809523808,0.5011904761904762,8.25,16,False,False,False,1,"[0,1020,1021,1023]",9.250401244642514e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,"[998,1019,1020,1023]",0.0007396639115966209,"[702,923,1020,1022]",5.235154397067684e-05,0.9292225250550996,True,3,0.25,80,59,0.7375,"[983,998,1019,1020]",0.00016264588671164985,0.000577018024884971,0.7801083922553875,0.8395280691340644,1023,983,0.0007859672185719152,True,59,0,1.0,4,4,1.0,0.18095238095238095,-0.0761904761904762,0.4095238095238095,15.75,19,False,False,False,2,"[702,983,1019,1020]",0.0001255139488227496,False,0.8935529050571517,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,31,"[0,1021,1022,1023]",3.639175996743826e-05,"[968,975,997,1019]",3.5608516796891755e-05,0.02152254167556936,False,4,0.0,80,0,0.0,"[0,997,1022,1023]",3.733427599542093e-05,0.0,0.0,0.0,1021,997,3.5703640749363768e-06,False,0,0,0.0,0,0,0.0,0.2761904761904762,-0.0380952380952381,0.3619047619047619,1.0,1,True,False,False,0,"[0,1021,1022,1023]",3.639175996743826e-05,False,0.0,True,True,False,True,False,False,False,False,False,False,False,False,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,"[1002,1020,1021,1023]",3.924283885421694e-05,"[1002,1006,1019,1023]",1.261668331909863e-06,0.9678497180951453,True,2,0.5,80,30,0.375,"[1002,1020,1022,1023]",3.698655763568516e-05,2.2562812185317785e-06,0.057495361814002,0.05940525759222246,1021,1022,3.859305687579963e-06,True,30,0,1.0,3,3,0.75,0.13333333333333333,0.06666666666666667,0.43333333333333335,8.5,13,False,False,True,2,"[997,1002,1020,1022]",3.416434209342868e-06,False,0.9432675231489385,True,True,True,False,True,True,False,True,False,True,True,False,True
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,31,"[0,1020,1022,1023]",0.00014679206377426538,"[0,1021,1022,1023]",1.3848057544346187e-06,0.99056620828927,True,1,0.75,80,48,0.6,"[0,1021,1022,1023]",1.3848057544346187e-06,0.00014540725801983077,0.99056620828927,1.0,1020,1021,3.2684727722055495e-06,True,48,0,1.0,3,3,0.75,-0.05755544630689542,-0.17746262611292754,0.5289855072463768,13.0,21,False,False,False,1,"[0,1021,1022,1023]",1.3848057544346187e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,"[342,1012,1015,1023]",0.0017611362512300749,"[758,818,1010,1019]",0.00021658978035805682,0.8770170222736721,True,4,0.0,80,26,0.325,"[342,1015,1020,1023]",0.0006327016749104932,0.0011284345763195817,0.6407423477493127,0.730592829416451,1012,1020,0.00041277496215355624,True,26,0,1.0,3,3,0.75,0.004761904761904759,-0.3238095238095238,0.4976190476190476,7.5,15,False,False,False,5,"[818,891,1006,1010]",0.0002774350208226237,False,0.9606064034899418,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,31,"[0,1020,1022,1023]",0.0004714878590754198,"[0,288,617,1023]",6.822261668416115e-05,0.8553035558159554,True,2,0.5,80,27,0.3375,"[0,973,1022,1023]",0.00029619090831654003,0.00017529695075887974,0.3717952591666608,0.43469392432487897,1020,973,0.0004131293740116302,True,27,0,1.0,3,3,0.75,0.04285714285714286,-0.13333333333333333,0.47857142857142854,7.75,18,False,False,False,3,"[342,446,1022,1023]",9.208023418867781e-05,False,0.9408388946117767,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,"[360,804,885,1023]",0.00401722269544624,"[886,954,997,998]",0.0020758483999989787,0.48326280184763565,True,4,0.0,80,17,0.2125,"[804,885,1005,1023]",0.003584001408471838,0.00043322128697440183,0.10784099359626835,0.22315186102461232,360,1005,0.0003526344252843613,True,17,0,1.0,3,3,0.75,-0.021428571428571425,-0.3333333333333333,0.5107142857142857,5.25,10,False,False,False,4,"[609,1002,1005,1023]",0.0033201712567978285,False,0.35905051400086757,True,True,True,False,True,True,False,True,True,False,True,False,True
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,31,"[0,970,972,1023]",3.241356749941553e-05,"[0,970,1021,1023]",2.777438192115995e-05,0.14312480655945184,True,1,0.75,80,6,0.075,"[0,970,1021,1023]",2.777438192115995e-05,4.639185578255583e-06,0.14312480655945184,1.0,972,1021,8.730504403164566e-05,True,6,0,1.0,1,1,0.25,0.009523809523809525,-0.009523809523809525,0.49523809523809526,2.5,7,False,False,False,1,"[0,970,1021,1023]",2.777438192115995e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,False,False,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,"[851,882,1007,1023]",0.0011386120899809348,"[797,931,951,1023]",4.738270682015957e-05,0.9583855579638603,True,3,0.25,80,42,0.525,"[851,882,950,1023]",0.00010525235079827467,0.0010333597391826601,0.9075608350513501,0.9469683964974495,1007,950,0.0005282944626958246,True,42,0,1.0,3,3,0.75,0.07857142857142857,-0.10476190476190476,0.46071428571428574,11.5,16,False,False,False,2,"[799,882,950,1023]",6.853237489629741e-05,False,0.9806184946973502,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,31,"[907,1018,1019,1023]",0.0007028183644866761,"[0,910,1022,1023]",1.6202782354313622e-05,0.9769459889310835,True,3,0.25,80,17,0.2125,"[907,909,1018,1023]",0.00014673907564279032,0.0005560792888438858,0.7912133731025007,0.8098844583703133,1019,909,0.0007765359831654006,True,17,0,1.0,2,2,0.5,-0.028571428571428574,-0.22857142857142856,0.5142857142857142,5.25,16,False,False,False,1,"[907,909,1018,1023]",0.00014673907564279032,False,0.8098844583703133,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,"[1,999,1013,1023]",0.0019751773525864963,"[1,833,1013,1021]",1.3538836691473746e-05,0.9931455083394183,True,2,0.5,80,20,0.25,"[1,786,999,1013]",0.0004219154528859199,0.0015532618997005764,0.7863911044071961,0.7918186185245659,1023,786,0.0020285574589053988,True,20,0,1.0,4,4,1.0,0.011904761904761904,-0.1619047619047619,0.49404761904761907,6.0,9,False,False,False,3,"[1,833,1013,1021]",1.3538836691473746e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,31,"[0,1021,1022,1023]",0.0018167858721378472,"[276,341,1016,1021]",1.47439224370174e-05,0.9918846119054923,True,3,0.25,80,80,1.0,"[548,1021,1022,1023]",2.455582044174863e-05,0.0017922300516960985,0.9864839215130766,0.9945551223120193,0,548,0.0006858609476170134,True,80,0,1.0,4,4,1.0,-0.23333333333333334,-0.3904761904761905,0.6166666666666667,21.0,21,False,False,False,1,"[548,1021,1022,1023]",2.455582044174863e-05,False,0.9945551223120193,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,"[1,1013,1020,1023]",0.004526053369269119,"[37,343,1012,1019]",7.1707756740898605e-06,0.9984156670085294,True,4,0.0,80,71,0.8875,"[1,1013,1020,1021]",1.867130462910376e-05,0.0045073820646400154,0.9958747051557373,0.997455006029297,1023,1021,7.310592014163342e-06,True,71,0,1.0,4,4,1.0,-0.15714285714285714,-0.22857142857142856,0.5785714285714285,18.75,21,False,False,False,2,"[1,698,1013,1021]",1.261864431290989e-05,False,0.9987944212919934,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,31,"[341,1021,1022,1023]",0.0013168793114462741,"[971,1021,1022,1023]",5.92281447215627e-07,0.9995502386269817,True,1,0.75,80,47,0.5875,"[971,1021,1022,1023]",5.92281447215627e-07,0.0013162870299990585,0.9995502386269817,1.0,341,971,0.0018372517486670802,True,47,0,1.0,3,3,0.75,-0.1,-0.29523809523809524,0.55,12.75,21,False,False,False,1,"[971,1021,1022,1023]",5.92281447215627e-07,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[797,1019,1022,1023]",0.0018957815633996425,"[1,968,1013,1023]",3.0495863842648453e-06,0.9983913830352922,True,3,0.25,80,34,0.425,"[797,982,1022,1023]",3.4113400715631253e-06,0.0018923702233280793,0.9982005626927578,0.9998088722060539,1019,982,0.00010710060661274959,True,34,0,1.0,3,3,0.75,-0.06904761904761905,-0.4,0.5345238095238095,9.5,19,False,False,False,1,"[797,982,1022,1023]",3.4113400715631253e-06,False,0.9998088722060539,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,31,"[911,1018,1022,1023]",0.00191408148430218,"[917,1020,1022,1023]",3.524229484753295e-07,0.9998158788163588,True,2,0.5,80,41,0.5125,"[1018,1020,1022,1023]",1.2508906691096184e-06,0.0019128305936330703,0.99934647992817,0.9995305146696165,911,1020,0.00010719485280023114,True,41,0,1.0,3,3,0.75,0.01909313313651758,-0.10978551553497608,0.4904306220095694,11.25,21,False,False,False,2,"[917,1020,1022,1023]",3.524229484753295e-07,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,"[984,1019,1020,1022]",0.003365127512906559,"[472,999,1006,1012]",4.8646897433311974e-06,0.9985543817508629,True,4,0.0,80,59,0.7375,"[984,1012,1019,1022]",0.00011512793646147371,0.003249999576445085,0.9657879423528785,0.9671861242644274,1020,1012,0.002032375737492526,True,59,0,1.0,4,4,1.0,-0.004761904761904762,-0.20952380952380953,0.5023809523809524,15.75,20,False,False,False,3,"[1,996,1012,1022]",8.171469842874353e-05,False,0.9771297625424821,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,31,"[0,967,971,1020]",0.0037589525101060332,"[693,694,971,1019]",1.527238176772631e-05,0.9959370644543484,True,3,0.25,80,36,0.45,"[967,971,1020,1022]",8.671445904466827e-05,0.0036722380510613647,0.9769312171910832,0.9809166181864333,0,1022,0.000987112031217794,True,36,0,1.0,4,4,1.0,0.054892757767488046,-0.04295954955716455,0.47248803827751196,10.0,15,False,False,False,3,"[1019,1020,1021,1022]",6.826185886374078e-05,False,0.9858456184076991,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[751,1021,1022,1023]",0.0015320641440337433,"[751,982,1013,1023]",3.372208565550518e-05,0.977989116325953,True,2,0.5,80,8,0.1,"[751,840,1022,1023]",0.0015032030675744866,2.8861076459256712e-05,0.018838034015513812,0.019262007829170265,1021,840,0.0015994813159035898,True,8,0,1.0,2,2,0.5,-8.673617379884035e-19,-0.10476190476190476,0.5,3.0,7,False,False,True,4,"[960,1006,1013,1023]",3.407029973423361e-05,False,0.9997676004108799,True,True,True,False,True,False,True,True,False,True,True,False,True
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,31,"[1020,1021,1022,1023]",0.0015030646074081183,"[339,997,1021,1022]",2.9823727517723394e-06,0.9980158053505663,True,2,0.5,80,29,0.3625,"[966,1020,1021,1022]",1.3597465672152374e-05,0.001489467141735966,0.99095350552123,0.9929236593333752,1023,966,0.004153739270763262,True,29,0,1.0,3,3,0.75,-0.15447859516333118,-0.31386127271279984,0.5795454545454546,8.25,17,False,False,False,2,"[696,966,1021,1022]",2.995966281286052e-06,False,0.9999909381437899,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,"[302,1018,1020,1023]",0.001791342133930548,"[527,1021,1022,1023]",2.0514899074818394e-06,0.9988547749373926,True,3,0.25,80,47,0.5875,"[302,341,1018,1023]",2.728954772841648e-06,0.0017886131791577063,0.9984765865095497,0.9996213779647131,1020,341,0.00020550693077934265,True,47,0,1.0,4,4,1.0,-0.05,-0.13333333333333333,0.525,12.75,21,False,False,False,1,"[302,341,1018,1023]",2.728954772841648e-06,False,0.9996213779647131,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,31,"[0,997,1022,1023]",0.0019150393174108416,"[695,972,1022,1023]",2.271792921394372e-06,0.9988137095146089,True,2,0.5,80,61,0.7625,"[997,1020,1022,1023]",2.4616571642477924e-06,0.0019125776602465939,0.9987145657314358,0.999900738463811,0,1020,0.0019210528807500865,True,61,0,1.0,4,4,1.0,-0.06099375455928332,-0.13662601021279464,0.53125,16.25,21,False,False,False,3,"[695,972,1022,1023]",2.271792921394372e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,"[32,869,995,1023]",0.0006754017714410917,"[798,843,1022,1023]",3.7922190120708414e-06,0.9943852397603586,True,3,0.25,80,12,0.15,"[32,749,869,995]",2.1694023181530323e-05,0.0006537077482595614,0.9678798248703995,0.9733449232448916,1023,749,0.0006758694988071358,True,12,0,1.0,3,3,0.75,0.08333333333333333,-0.0761904761904762,0.4583333333333333,4.0,6,False,False,False,1,"[32,749,869,995]",2.1694023181530323e-05,False,0.9733449232448916,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,31,"[0,1018,1021,1022]",0.0016701339942549747,"[918,1021,1022,1023]",6.252102563739857e-07,0.999625652637139,True,2,0.5,80,62,0.775,"[1018,1021,1022,1023]",9.800839788639849e-07,0.0016691539102761106,0.9994131704508528,0.9997874382417802,0,1023,0.0006706075253537597,True,62,0,1.0,4,4,1.0,0.14183347987973174,-0.03846331657755437,0.42839805825242716,16.5,20,False,False,False,2,"[918,1021,1022,1023]",6.252102563739857e-07,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,"[1,983,1013,1023]",0.0014749195402344773,"[995,1018,1020,1023]",2.7462300445245508e-06,0.9981380475547242,True,3,0.25,80,35,0.4375,"[1,1013,1020,1023]",0.000620360749598297,0.0008545587906361803,0.5793934972888932,0.5804743128551336,983,1020,2.4580113519697723e-05,True,35,0,1.0,3,3,0.75,-0.05714285714285714,-0.19047619047619047,0.5285714285714286,9.75,16,False,False,False,2,"[1,796,1020,1023]",0.0006197539091779333,False,0.5808865200430804,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,31,"[287,338,968,1018]",0.0015377909760721856,"[969,1021,1022,1023]",5.387138606889049e-07,0.9996496832995698,True,4,0.0,80,15,0.1875,"[287,338,968,1022]",0.0006263564553165343,0.0009114345207556513,0.5926907719823085,0.5928984742194872,1018,1022,0.00047419051845639434,True,15,0,1.0,4,4,1.0,0.05238095238095238,-0.01904761904761905,0.4738095238095238,4.75,6,False,False,False,5,"[969,1021,1022,1023]",5.387138606889049e-07,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,"[999,1013,1021,1023]",0.0014863409968197488,"[853,995,1013,1023]",0.0004396360038324903,0.7042159203216772,True,2,0.5,80,52,0.65,"[628,999,1021,1023]",0.00043988196917179483,0.0010464590276479538,0.7040504365330776,0.9997650098729322,1013,628,0.0001285978396242751,True,52,0,1.0,3,3,0.75,-0.007142857142857145,-0.08571428571428572,0.5035714285714286,14.0,21,False,False,False,1,"[628,999,1021,1023]",0.00043988196917179483,False,0.9997650098729322,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,31,"[0,340,1022,1023]",0.001491830435683785,"[967,1021,1022,1023]",2.819863627516907e-06,0.9981097961537267,True,2,0.5,80,73,0.9125,"[340,1021,1022,1023]",2.8403728878132935e-06,0.0014889900627959717,0.9980960484382989,0.9999862262493757,0,1021,0.0009146120391963373,True,73,0,1.0,4,4,1.0,8.673617379884035e-18,-0.23389088092234034,0.5,19.25,21,False,False,False,2,"[967,1021,1022,1023]",2.819863627516907e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,"[998,1003,1020,1023]",0.0018465881801707313,"[1,910,1021,1023]",0.0006858764640963484,0.6285709659243385,True,3,0.25,80,26,0.325,"[995,998,1003,1023]",0.0007417785489709943,0.001104809631199737,0.5982977921463728,0.9518380971773843,1020,995,0.0019340346339808026,True,26,0,1.0,4,4,1.0,0.023809523809523808,-0.047619047619047616,0.4880952380952381,7.5,13,False,False,False,1,"[995,998,1003,1023]",0.0007417785489709943,False,0.9518380971773843,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k4,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,31,"[1016,1021,1022,1023]",8.264481491703019e-06,"[338,341,1021,1022]",3.002755833531604e-07,0.9636667365454666,True,2,0.5,80,11,0.1375,"[805,1016,1021,1022]",4.2284765019877603e-07,7.841633841504243e-06,0.948835549982986,0.9846096311099757,1023,805,0.0007408094516682647,True,11,0,1.0,2,2,0.5,0.16060401860990525,-0.10377490433255417,0.41666666666666663,3.75,10,False,False,False,1,"[805,1016,1021,1022]",4.2284765019877603e-07,False,0.9846096311099757,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[1006,1010,1020,1021,1023]",2.012877981428867e-05,"[1002,1006,1020,1021,1023]",1.1686780138845824e-05,0.4193994744505172,True,1,0.8,95,17,0.17894736842105263,"[1002,1006,1020,1021,1023]",1.1686780138845824e-05,8.441999675442848e-06,0.4193994744505172,1.0,1010,1002,8.50311789018528e-07,True,17,0,1.0,2,2,0.4,0.06315789473684211,-0.29473684210526313,0.46842105263157896,4.4,10,False,False,False,1,"[1002,1006,1020,1021,1023]",1.1686780138845824e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,31,"[0,918,1020,1022,1023]",1.7214021261822057e-06,"[0,332,1020,1022,1023]",7.985478723313136e-07,0.5361061426696591,True,1,0.8,95,5,0.05263157894736842,"[0,332,1020,1022,1023]",7.985478723313136e-07,9.228542538508921e-07,0.5361061426696591,1.0,918,332,3.14188171119812e-06,True,5,0,1.0,2,2,0.4,0.09412976096492279,-0.12835876495216744,0.4521739130434782,2.0,4,False,False,False,1,"[0,332,1020,1022,1023]",7.985478723313136e-07,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[94,799,1012,1019,1023]",0.00016775665008607733,"[724,1010,1015,1019,1023]",7.292318368390009e-05,0.5653037680087043,True,3,0.4,95,22,0.23157894736842105,"[799,1010,1012,1019,1023]",0.00010458377033359563,6.31728797524817e-05,0.3765745186260406,0.666145424702427,94,1010,2.3299261704502858e-05,True,22,0,1.0,3,3,0.6,0.18526315789473685,0.10526315789473684,0.40736842105263155,5.4,10,False,False,False,2,"[799,991,1010,1012,1023]",8.162467723783615e-05,False,0.9082444849476019,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,31,"[1019,1020,1021,1022,1023]",0.0005096044950657751,"[1012,1020,1021,1022,1023]",2.1545300329735837e-05,0.9577215261279143,True,1,0.8,95,76,0.8,"[1012,1020,1021,1022,1023]",2.1545300329735837e-05,0.0004880591947360393,0.9577215261279143,1.0,1019,1012,0.00018097106735629094,True,76,0,1.0,4,4,0.8,0.008421052631578944,-0.21052631578947367,0.4957894736842105,16.2,20,False,False,False,1,"[1012,1020,1021,1022,1023]",2.1545300329735837e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[682,1009,1010,1014,1018]",0.0016347504827729491,"[496,683,853,1005,1014]",0.0005267409243741269,0.6777851238308604,True,4,0.2,95,56,0.5894736842105263,"[496,682,1009,1010,1018]",0.0008400866317833573,0.0007946638509895919,0.48610712115627674,0.717199454612969,1014,496,0.0005504043490915723,True,56,0,1.0,5,5,1.0,-0.06947368421052631,-0.22105263157894736,0.5347368421052632,12.2,15,False,False,False,1,"[496,682,1009,1010,1018]",0.0008400866317833573,False,0.717199454612969,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,31,"[0,286,620,1022,1023]",0.0003765981408924502,"[620,861,971,1022,1023]",0.00025686157692070125,0.3179425253879402,True,2,0.6,95,22,0.23157894736842105,"[286,620,861,1022,1023]",0.0002798920617997283,9.670607909272185e-05,0.25678851962346627,0.807657042134089,0,861,0.00017000082975218885,True,22,0,1.0,4,4,0.8,0.11368421052631579,-0.14736842105263157,0.4431578947368421,5.4,10,False,False,False,2,"[620,861,971,1022,1023]",0.00025686157692070125,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[999,1001,1004,1019,1022]",0.0004027996179492673,"[684,999,1020,1022,1023]",2.9784925590083223e-06,0.9926055228796581,True,3,0.4,95,59,0.6210526315789474,"[999,1001,1004,1019,1023]",4.43654286129279e-06,0.0003983630750879745,0.988985732201336,0.9963532434639083,1022,1023,0.0003632623690287414,True,59,0,1.0,5,5,1.0,0.15789473684210525,-0.09473684210526316,0.42105263157894746,12.8,19,False,False,False,5,"[684,999,1020,1022,1023]",2.9784925590083223e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,31,"[0,960,1020,1022,1023]",0.00037903713809086994,"[0,960,968,1022,1023]",3.3311419455142736e-07,0.9991211568443418,True,1,0.8,95,52,0.5473684210526316,"[0,960,968,1022,1023]",3.3311419455142736e-07,0.0003787040238963185,0.9991211568443418,1.0,1020,968,0.0003796451116759154,True,52,0,1.0,3,3,0.6,-0.062269346041361515,-0.4485503740267567,0.5312169312169311,11.4,20,False,False,False,1,"[0,960,968,1022,1023]",3.3311419455142736e-07,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[797,1019,1021,1022,1023]",0.0019141301524210675,"[996,1020,1021,1022,1023]",2.211783799097037e-06,0.9988444966522786,True,2,0.6,95,60,0.631578947368421,"[797,982,1019,1022,1023]",3.1434972225373585e-06,0.0019109866551985301,0.9983577411292741,0.9995126813786972,1021,982,2.9535623916272186e-06,True,60,0,1.0,5,5,1.0,0.07578947368421052,-0.22105263157894736,0.4621052631578947,13.0,20,False,False,False,1,"[797,982,1019,1022,1023]",3.1434972225373585e-06,False,0.9995126813786972,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,31,"[395,911,1018,1022,1023]",0.0019127858335524725,"[0,1015,1021,1022,1023]",7.6375947674614e-08,0.9999600708315929,True,3,0.4,95,51,0.5368421052631579,"[395,911,1020,1022,1023]",5.307137187513004e-07,0.0019122551198337211,0.9997225440980156,0.999762463781799,1018,1020,0.00010772619080766873,True,50,1,0.9803921568627451,4,4,0.8,0.11908920277794763,-0.23157894736842105,0.44038429406850454,11.2,20,False,False,False,2,"[395,1017,1020,1022,1023]",3.343087448347178e-07,False,0.999865147946995,True,True,True,False,True,True,False,True,True,False,True,True,False
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[751,1006,1021,1022,1023]",0.001550437901027634,"[840,982,995,1020,1023]",1.165088414083344e-05,0.9924854235483336,True,4,0.2,95,32,0.3368421052631579,"[31,751,1006,1022,1023]",0.0015031795763939182,4.725832463371585e-05,0.03048063040924949,0.030711413675250918,1021,31,0.0015987291296759357,True,32,0,1.0,4,4,0.8,-0.12421052631578948,-0.3263157894736842,0.5621052631578947,7.4,14,False,False,True,5,"[31,906,984,995,1023]",0.0015014032889200263,False,0.03186575631942373,True,True,True,False,True,False,True,True,False,True,True,False,True
smol_k5stress,smol,HuggingFaceTB/SmolLM2-1.7B-Instruct,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,31,"[917,1020,1021,1022,1023]",0.003101344204488556,"[0,340,394,1021,1022]",4.0255686385435055e-07,0.99987019923062,True,3,0.4,95,78,0.8210526315789474,"[340,917,1020,1021,1022]",3.9812776128833664e-06,0.0030973629268756728,0.9987162735412853,0.9988459245107788,1023,340,0.0026513518541338723,True,78,0,1.0,5,5,1.0,-0.11745376683940967,-0.29363441709852417,0.5606741573033708,16.6,19,False,False,False,1,"[340,917,1020,1021,1022]",3.9812776128833664e-06,False,0.9988459245107788,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,"[0,1011,1012,1022]",0.002830217326255718,"[0,1014,1016,1023]",0.0005067765254485369,0.8209407734355917,True,3,0.25,80,50,0.625,"[0,1012,1020,1022]",0.0012172879410239927,0.0016129293852317254,0.5698959476605199,0.6941986146887759,1011,1020,7.621445314558455e-05,True,50,0,1.0,3,3,0.75,0.08095238095238094,-0.0761904761904762,0.4595238095238095,13.5,20,False,False,False,1,"[0,1012,1020,1022]",0.0012172879410239927,False,0.6941986146887759,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,7,"[0,843,1021,1023]",0.0015750187336521808,"[0,1017,1022,1023]",8.948900126086578e-05,0.9431822623129331,True,2,0.5,80,19,0.2375,"[0,843,1022,1023]",0.00017031632305802104,0.0014047024105941597,0.8918639382383163,0.9455902362404794,1021,1022,0.0003709634465110766,True,19,0,1.0,2,2,0.5,0.11666666666666665,-0.3047619047619048,0.44166666666666665,5.75,11,False,False,False,2,"[0,1017,1022,1023]",8.948900126086578e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[0,1011,1022,1023]",0.0007916371869235558,"[0,1005,1011,1022]",0.0006930838499245812,0.12449306150203808,True,1,0.75,80,5,0.0625,"[0,1005,1011,1022]",0.0006930838499245812,9.855333699897465e-05,0.12449306150203808,1.0,1023,1005,0.0006541856207363989,True,5,0,1.0,2,2,0.5,0.014285714285714289,-0.11428571428571428,0.4928571428571429,2.25,5,False,False,False,1,"[0,1005,1011,1022]",0.0006930838499245812,True,1.0,True,True,True,False,True,True,False,True,True,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,7,"[0,1015,1022,1023]",0.0010328453012993979,"[0,44,1022,1023]",0.0008381905827640718,0.18846454380964478,True,1,0.75,80,14,0.175,"[0,44,1022,1023]",0.0008381905827640718,0.00019465471853532612,0.18846454380964478,1.0,1015,44,6.960667217543059e-05,True,14,0,1.0,1,1,0.25,-0.047619047619047616,-0.12380952380952381,0.5238095238095238,4.5,15,False,False,False,1,"[0,44,1022,1023]",0.0008381905827640718,True,1.0,True,True,True,False,True,True,False,True,True,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,"[0,997,1020,1021]",0.0013452042750511052,"[0,1007,1020,1021]",0.000538315800868921,0.5998259811890131,True,1,0.75,80,55,0.6875,"[0,1007,1020,1021]",0.000538315800868921,0.0008068884741821841,0.5998259811890131,1.0,997,1007,0.00028132567494382313,True,55,0,1.0,3,3,0.75,0.009523809523809518,-0.21904761904761905,0.49523809523809526,14.75,21,False,False,False,1,"[0,1007,1020,1021]",0.000538315800868921,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,7,"[0,780,1022,1023]",0.0005878041421165164,"[0,413,1022,1023]",0.00019552805689052461,0.6673584908971832,True,1,0.75,80,16,0.2,"[0,413,1022,1023]",0.00019552805689052461,0.0003922760852259918,0.6673584908971832,1.0,780,413,0.0003190324480606635,True,16,0,1.0,2,2,0.5,0.03333333333333333,-0.06666666666666667,0.48333333333333334,5.0,16,False,False,False,1,"[0,413,1022,1023]",0.00019552805689052461,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,"[0,998,1000,1021]",0.00020818673346563498,"[0,986,1021,1023]",0.00012795607298725034,0.38537835309101565,True,2,0.5,80,8,0.1,"[0,1000,1021,1023]",0.00014374223445254514,6.444449901308984e-05,0.30955142020962434,0.8032402902934118,998,1023,0.000600688732240063,True,8,0,1.0,3,3,0.75,0.13095238095238096,0.01904761904761905,0.43452380952380953,3.0,5,False,False,False,2,"[0,986,1021,1023]",0.00012795607298725034,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,7,"[0,817,1022,1023]",0.0001410569199131505,"[0,768,923,1023]",4.123217143930843e-05,0.7076912535400937,True,2,0.5,80,11,0.1375,"[0,817,1020,1023]",5.522342543272345e-05,8.583349448042707e-05,0.6085025430391873,0.8598418307351783,1022,1020,0.0007312273274979424,True,11,0,1.0,2,2,0.5,0.02142857142857143,-0.2,0.48928571428571427,3.75,11,False,False,False,1,"[0,817,1020,1023]",5.522342543272345e-05,False,0.8598418307351783,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,"[0,1007,1009,1023]",0.001980819359594879,"[0,1010,1022,1023]",0.0008288812834239857,0.5815462528630021,True,2,0.5,80,46,0.575,"[0,800,1009,1023]",0.001046162567839841,0.0009346567917550381,0.4718536232128688,0.8113776348654865,1007,800,0.0005469759842089987,True,46,0,1.0,3,3,0.75,-0.04523809523809524,-0.26666666666666666,0.5226190476190476,12.5,21,False,False,False,3,"[0,1010,1022,1023]",0.0008288812834239857,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,7,"[0,1015,1022,1023]",0.0014372604173118403,"[0,1020,1022,1023]",0.0010096179649492047,0.29753999150861654,True,1,0.75,80,28,0.35,"[0,1020,1022,1023]",0.0010096179649492047,0.00042764245236263563,0.29753999150861654,1.0,1015,1020,0.00011973932560491684,True,28,0,1.0,2,2,0.5,0.15238095238095237,0.08571428571428572,0.4238095238095238,8.0,15,False,False,False,1,"[0,1020,1022,1023]",0.0010096179649492047,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,"[0,1021,1022,1023]",0.00046075095999054475,"[0,997,1022,1023]",0.00027735205697492426,0.398043452843558,True,1,0.75,80,17,0.2125,"[0,997,1022,1023]",0.00027735205697492426,0.00018339890301562049,0.398043452843558,1.0,1021,997,0.00019543270009499358,True,17,0,1.0,1,1,0.25,0.10476190476190476,-0.05714285714285714,0.4476190476190476,5.25,18,False,False,False,1,"[0,997,1022,1023]",0.00027735205697492426,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,7,"[0,1021,1022,1023]",0.00011299530060110358,"[0,1015,1018,1023]",7.903021605476721e-05,0.3005884701899244,True,2,0.5,80,10,0.125,"[0,1019,1022,1023]",8.770632325436868e-05,2.5288977346734894e-05,0.22380556724221776,0.7445580567371995,1021,1019,1.9074927633251152e-05,True,10,0,1.0,1,1,0.25,0.05952380952380952,-0.05714285714285714,0.47023809523809523,3.5,11,False,False,False,1,"[0,1019,1022,1023]",8.770632325436868e-05,False,0.7445580567371995,True,True,True,False,True,True,False,True,True,False,True,False,True
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,"[0,1021,1022,1023]",0.001374518391459885,"[0,1019,1022,1023]",0.0005658420537136072,0.5883343160562423,True,1,0.75,80,20,0.25,"[0,1019,1022,1023]",0.0005658420537136072,0.0008086763377462778,0.5883343160562423,1.0,1021,1019,0.0004537315793355747,True,20,0,1.0,1,1,0.25,0.045238095238095244,-0.21904761904761905,0.4773809523809524,6.0,21,False,False,False,1,"[0,1019,1022,1023]",0.0005658420537136072,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,7,"[0,1011,1022,1023]",0.0002190180092478452,"[0,880,1021,1023]",2.77160259379993e-05,0.8734532103858396,True,2,0.5,80,17,0.2125,"[0,1017,1022,1023]",5.356815472537751e-05,0.00016544985452246767,0.7554166668332798,0.8648622019484956,1011,1017,1.3127151403232253e-05,True,17,0,1.0,1,1,0.25,0.11666666666666667,-0.13333333333333333,0.44166666666666665,5.25,18,False,False,False,1,"[0,1017,1022,1023]",5.356815472537751e-05,False,0.8648622019484956,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[0,1005,1015,1020]",0.0019674418792249614,"[0,1007,1021,1023]",0.0005637933876428618,0.7134383518028202,True,3,0.25,80,50,0.625,"[0,1005,1015,1021]",0.0008575134135744725,0.001109928465650489,0.5641480327173504,0.7907453128806138,1020,1021,4.4946177042830184e-05,True,50,0,1.0,3,3,0.75,0.08809523809523809,-0.20952380952380953,0.45595238095238094,13.5,19,False,False,False,3,"[0,1007,1021,1023]",0.0005637933876428618,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,7,"[0,829,843,1023]",0.00018867157252805113,"[0,843,1022,1023]",3.0955927280744415e-05,0.8359269132813213,True,1,0.75,80,36,0.45,"[0,843,1022,1023]",3.0955927280744415e-05,0.0001577156452473067,0.8359269132813213,1.0,829,1022,0.00014326062230271493,True,36,0,1.0,2,2,0.5,0.05476190476190476,-0.0380952380952381,0.4726190476190476,10.0,20,False,False,False,1,"[0,843,1022,1023]",3.0955927280744415e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,"[0,1021,1022,1023]",0.0005913133179600889,"[0,639,1010,1023]",0.0005875538135843617,0.006357888891623125,False,2,0.5,80,0,0.0,"[0,1019,1021,1023]",0.00063966189016698,0.0,0.0,0.0,1022,1019,0.00024637060959497496,False,0,0,0.0,0,0,0.0,0.06428571428571428,-0.0380952380952381,0.46785714285714286,1.0,1,True,False,False,0,"[0,1021,1022,1023]",0.0005913133179600889,False,0.0,True,False,False,False,False,False,False,False,False,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,7,"[0,805,899,1023]",0.00030165803350597133,"[0,43,1021,1023]",0.00010680577113874088,0.6459375873487996,True,2,0.5,80,26,0.325,"[0,43,899,1023]",0.00014950915881457733,0.000152148874691394,0.5043753448998806,0.7808422280704391,805,43,0.00013195882917275574,True,26,0,1.0,2,2,0.5,0.09523809523809523,-0.05714285714285714,0.4523809523809524,7.5,14,False,False,False,2,"[0,43,1021,1023]",0.00010680577113874088,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,"[0,1003,1020,1023]",0.0008237030372657641,"[0,1020,1022,1023]",0.0005358069114012573,0.3495144643634699,True,1,0.75,80,4,0.05,"[0,1020,1022,1023]",0.0005358069114012573,0.0002878961258645068,0.3495144643634699,1.0,1003,1022,5.0000660990848016e-05,True,4,0,1.0,2,2,0.5,0.19047619047619047,0.09523809523809523,0.40476190476190477,2.0,3,False,False,False,1,"[0,1020,1022,1023]",0.0005358069114012573,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,7,"[0,673,929,1023]",0.0016025472873037465,"[0,781,854,1023]",0.0002158652576162976,0.865298665863716,True,2,0.5,80,35,0.4375,"[0,673,1022,1023]",0.00023805244614992065,0.0013644948411538258,0.8514537149475077,0.9839998009214672,929,1022,4.5702447273610785e-05,True,35,0,1.0,2,2,0.5,0.1761904761904762,0.10476190476190476,0.4119047619047619,9.75,19,False,False,False,2,"[0,973,1022,1023]",0.0002326133555677522,False,0.9879221785579572,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,"[0,1009,1020,1023]",0.0020129232245966722,"[0,998,1005,1023]",0.0006161845281572864,0.6938857276681525,True,2,0.5,80,44,0.55,"[0,992,1009,1020]",0.0011456409499737727,0.0008672822746228995,0.4308571057381864,0.6209338058964109,1023,992,0.0014369120311801833,True,44,0,1.0,3,3,0.75,-0.0380952380952381,-0.21904761904761905,0.5190476190476191,12.0,21,False,False,False,1,"[0,992,1009,1020]",0.0011456409499737727,False,0.6209338058964109,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,7,"[0,836,1008,1023]",0.0004771843843643708,"[0,855,1022,1023]",0.0003651272039860462,0.23482994006098792,True,2,0.5,80,32,0.4,"[0,836,1022,1023]",0.0003885912145113133,8.859316985305749e-05,0.1856581496711533,0.7906068094338218,1008,1022,0.00022153584492124871,True,32,0,1.0,2,2,0.5,-0.05476190476190476,-0.13333333333333333,0.5273809523809524,9.0,17,False,False,False,2,"[0,855,1022,1023]",0.0003651272039860462,True,1.0,True,True,True,False,True,True,False,True,True,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[0,992,1021,1023]",0.0009625069044795686,"[0,1002,1022,1023]",0.0005353006495025562,0.4438474705882807,True,2,0.5,80,23,0.2875,"[0,1009,1021,1023]",0.0005506663694696424,0.00041184053500992624,0.42788320072634706,0.9640320810192421,992,1009,0.0002719869821422136,True,23,0,1.0,2,2,0.5,-0.03333333333333334,-0.3047619047619048,0.5166666666666666,6.75,18,False,False,False,1,"[0,1009,1021,1023]",0.0005506663694696424,False,0.9640320810192421,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,7,"[0,1007,1020,1023]",0.00012582716893335603,"[0,1010,1016,1023]",1.4695934780520834e-05,0.8832053927216269,True,2,0.5,80,23,0.2875,"[0,1007,1016,1023]",1.9358280277017903e-05,0.00010646888865633813,0.8461518252288506,0.9580464886218658,1020,1016,0.00037504938589987593,True,23,0,1.0,2,2,0.5,0.0,-0.26666666666666666,0.5,6.75,14,False,False,False,2,"[0,1010,1016,1023]",1.4695934780520834e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[0,24,1004,1023]",0.000632684277463747,"[0,1007,1009,1023]",0.00036613607908582717,0.421297332449032,True,2,0.5,80,14,0.175,"[0,24,1007,1023]",0.00042743649110003196,0.000205247786363715,0.32440791351176856,0.7700212855039025,1004,1007,0.0002078026035791226,True,14,0,1.0,3,3,0.75,0.2357142857142857,0.0761904761904762,0.3821428571428572,4.5,8,False,False,False,2,"[0,1007,1009,1023]",0.00036613607908582717,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,7,"[0,1011,1013,1023]",0.0004959578761301743,"[0,81,1018,1023]",0.0003120717655715786,0.37076961453543084,True,2,0.5,80,32,0.4,"[0,993,1013,1023]",0.0003955252836634397,0.00010043259246673454,0.2025022633986237,0.546167365015486,1011,993,0.00016444132055972244,True,32,0,1.0,2,2,0.5,-0.016666666666666666,-0.10476190476190476,0.5083333333333333,9.0,19,False,False,False,1,"[0,993,1013,1023]",0.0003955252836634397,False,0.546167365015486,True,True,True,False,True,True,False,True,True,False,True,False,True
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,"[0,1015,1018,1020]",0.0004378703329701375,"[0,1018,1021,1023]",0.0003174596215528878,0.2749917095330175,True,2,0.5,80,19,0.2375,"[0,1015,1018,1023]",0.0003301178926396456,0.00010775244033049193,0.24608298899720293,0.894874210626544,1020,1023,0.0004590281993342878,True,19,0,1.0,3,3,0.75,0.28809523809523807,0.08571428571428572,0.35595238095238096,5.75,17,False,False,False,2,"[0,1018,1021,1023]",0.0003174596215528878,True,1.0,True,True,True,False,True,True,False,True,True,False,True,False,True
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,7,"[0,999,1013,1023]",0.00021598234922331686,"[0,1006,1020,1023]",7.392324038468536e-05,0.6577348072631076,True,2,0.5,80,39,0.4875,"[0,1012,1013,1023]",8.356248108981974e-05,0.0001324198681334971,0.6131050458969701,0.9321462679588969,999,1012,0.00013120517446474093,True,39,0,1.0,2,2,0.5,0.11666666666666667,-0.14285714285714285,0.44166666666666665,10.75,21,False,False,False,3,"[0,42,899,1023]",7.884604244528791e-05,False,0.9653468045741825,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,"[0,998,1012,1020]",0.0008784044881922847,"[0,1006,1007,1023]",0.00027278314483960675,0.689456112182462,True,3,0.25,80,27,0.3375,"[0,1012,1020,1023]",0.000469340268569578,0.00040906421962270674,0.46569003815604554,0.6754455141196898,998,1023,0.00018961219007481954,True,27,0,1.0,3,3,0.75,0.1523809523809524,0.11428571428571428,0.4238095238095238,7.75,14,False,False,False,3,"[0,1006,1007,1023]",0.00027278314483960675,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,7,"[0,1017,1018,1023]",0.00028482159564412483,"[0,1015,1022,1023]",9.079930004786592e-05,0.6812064062680253,True,2,0.5,80,24,0.3,"[0,1017,1022,1023]",0.00018366383514988542,0.00010115776049423941,0.35516183478107005,0.5213718360736161,1018,1022,0.00011466681980437944,True,24,0,1.0,2,2,0.5,0.01666666666666667,-0.26666666666666666,0.4916666666666667,7.0,16,False,False,False,2,"[0,1015,1022,1023]",9.079930004786592e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,"[0,798,993,1018]",0.0007031665695402632,"[0,1002,1020,1023]",0.00045970176438757973,0.3462405860845504,True,3,0.25,80,11,0.1375,"[0,798,1018,1023]",0.000515063263973038,0.00018810330556722518,0.26750888582517346,0.7726098458019852,993,1023,0.001484140995125393,True,11,0,1.0,3,3,0.75,0.09761904761904762,-0.0761904761904762,0.4511904761904762,3.75,6,False,False,False,3,"[0,1002,1020,1023]",0.00045970176438757973,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,7,"[0,822,1021,1023]",0.0014524426024011055,"[0,779,1012,1023]",0.0014173919450550007,0.024132215130677703,False,2,0.5,80,26,0.325,"[0,728,822,1023]",0.0014186188058357052,3.382379656540033e-05,0.023287527169393488,0.964997495807568,1021,728,0.0016687667854109677,True,26,0,1.0,2,2,0.5,0.05,-0.17142857142857143,0.47500000000000003,7.5,16,False,False,False,1,"[0,728,822,1023]",0.0014186188058357052,False,0.964997495807568,True,True,True,False,False,False,False,False,False,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,"[0,16,1004,1022]",0.0007380198439330498,"[0,1004,1009,1020]",0.00019585114639201101,0.7346261784123819,True,2,0.5,80,45,0.5625,"[0,16,1004,1015]",0.00034187753661727067,0.0003961423073157791,0.5367637612623808,0.7306624471542708,1022,1015,0.00023348850467493307,True,45,0,1.0,3,3,0.75,0.035714285714285705,-0.10476190476190476,0.48214285714285715,12.25,20,False,False,False,3,"[0,16,1010,1020]",0.00019798425407028283,False,0.9960656015591708,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,7,"[0,1017,1022,1023]",0.0003657698425089799,"[0,1011,1017,1023]",0.00011844066945070418,0.6761879857610285,True,1,0.75,80,35,0.4375,"[0,1011,1017,1023]",0.00011844066945070418,0.00024732917305827573,0.6761879857610285,1.0,1022,1011,6.043446321586726e-05,True,35,0,1.0,2,2,0.5,0.14047619047619048,-0.0380952380952381,0.4297619047619048,9.75,20,False,False,False,1,"[0,1011,1017,1023]",0.00011844066945070418,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,"[0,1017,1018,1023]",0.0004652330806854971,"[0,1008,1016,1023]",0.00011002446504876884,0.7635067891417923,True,2,0.5,80,26,0.325,"[0,1005,1017,1023]",0.0001250090193392086,0.0003402240613462885,0.7312980857788225,0.9578147780464749,1018,1005,0.0003549380075976385,True,26,0,1.0,3,3,0.75,0.12380952380952381,-0.0380952380952381,0.4380952380952381,7.5,18,False,False,False,1,"[0,1005,1017,1023]",0.0001250090193392086,False,0.9578147780464749,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,7,"[0,1017,1022,1023]",1.6845541881704874e-05,"[0,1017,1022,1023]",1.6845541881704874e-05,0.0,False,0,1.0,80,0,0.0,"[0,1019,1022,1023]",3.932653453448972e-05,0.0,0.0,0.0,1017,1019,3.251610682507875e-05,False,0,0,0.0,0,0,0.0,0.18095238095238095,0.05714285714285714,0.4095238095238095,1.0,1,True,False,False,0,"[0,1017,1022,1023]",1.6845541881704874e-05,True,0.0,True,False,False,False,False,False,False,False,False,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,"[0,997,1021,1023]",0.0020322948748353444,"[0,1016,1021,1023]",0.001809827671579663,0.1094660061442637,True,1,0.75,80,27,0.3375,"[0,1016,1021,1023]",0.001809827671579663,0.00022246720325568145,0.1094660061442637,1.0,997,1016,0.00025950782000501373,True,27,0,1.0,2,2,0.5,-0.030952380952380953,-0.12380952380952381,0.5154761904761904,7.75,17,False,False,False,1,"[0,1016,1021,1023]",0.001809827671579663,True,1.0,True,True,True,False,True,True,False,True,True,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,7,"[0,1006,1022,1023]",0.0008072393062162408,"[0,1000,1022,1023]",0.000737445615191567,0.08645972822088724,False,1,0.75,80,5,0.0625,"[0,1000,1022,1023]",0.000737445615191567,6.979369102467375e-05,0.08645972822088724,1.0,1006,1000,4.508572589510556e-05,True,5,0,1.0,1,1,0.25,0.05714285714285714,-0.05714285714285714,0.4714285714285714,2.25,6,False,False,False,1,"[0,1000,1022,1023]",0.000737445615191567,True,1.0,True,True,True,False,True,True,False,False,False,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,"[0,1005,1022,1023]",0.002646753214868433,"[0,996,1008,1023]",0.001040606489076619,0.606836601451584,True,2,0.5,80,51,0.6375,"[0,1005,1018,1023]",0.0011703683662756892,0.0014763848485927437,0.5578097875914484,0.9192092010553401,1022,1018,0.0011312647089245973,True,51,0,1.0,3,3,0.75,-0.02857142857142857,-0.05714285714285714,0.5142857142857142,13.75,21,False,False,False,1,"[0,1005,1018,1023]",0.0011703683662756892,False,0.9192092010553401,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,7,"[0,1016,1022,1023]",0.0012001955311799605,"[0,1013,1022,1023]",0.001028627566535577,0.14295001121667913,True,1,0.75,80,18,0.225,"[0,1013,1022,1023]",0.001028627566535577,0.00017156796464438354,0.14295001121667913,1.0,1016,1013,6.654915953632106e-05,True,18,0,1.0,1,1,0.25,0.12857142857142856,0.047619047619047616,0.4357142857142857,5.5,19,False,False,False,1,"[0,1013,1022,1023]",0.001028627566535577,True,1.0,True,True,True,False,True,True,False,True,True,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,"[0,1021,1022,1023]",0.0018461040132198001,"[1020,1021,1022,1023]",0.0007354643845412512,0.6016127047692597,True,1,0.75,80,60,0.75,"[1020,1021,1022,1023]",0.0007354643845412512,0.001110639628678549,0.6016127047692597,1.0,0,1020,0.001366516884467327,True,60,0,1.0,3,3,0.75,-0.0880952380952381,-0.1523809523809524,0.544047619047619,16.0,21,False,False,False,1,"[1020,1021,1022,1023]",0.0007354643845412512,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,7,"[0,986,1022,1023]",6.285797396751974e-07,"[0,1017,1022,1023]",5.082616855852746e-07,0.1914125551550454,True,1,0.75,80,2,0.025,"[0,1017,1022,1023]",5.082616855852746e-07,1.203180540899228e-07,0.1914125551550454,1.0,986,1017,1.4713405593972973e-06,True,2,0,1.0,1,1,0.25,-0.028639699704776367,-0.18615804808104638,0.5143540669856459,1.5,3,False,False,False,1,"[0,1017,1022,1023]",5.082616855852746e-07,True,1.0,True,True,True,False,True,True,False,True,True,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,"[0,1021,1022,1023]",0.00036809095223377844,"[0,995,1022,1023]",0.00036772872764373796,0.0009840627373270021,False,1,0.75,80,2,0.025,"[0,995,1022,1023]",0.00036772872764373796,3.622245900404748e-07,0.0009840627373270021,1.0,1021,995,0.0001636789563390948,True,2,0,1.0,1,1,0.25,0.07619047619047618,-0.047619047619047616,0.46190476190476193,1.5,3,False,False,False,1,"[0,995,1022,1023]",0.00036772872764373796,True,1.0,True,False,False,False,False,False,False,False,False,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,7,"[0,985,1022,1023]",7.100072143158766e-05,"[0,780,1022,1023]",4.16126280512105e-06,0.9413912602404947,True,1,0.75,80,11,0.1375,"[0,780,1022,1023]",4.16126280512105e-06,6.683945862646661e-05,0.9413912602404947,1.0,985,780,7.962518826226802e-09,True,11,0,1.0,1,1,0.25,0.11904761904761904,0.02857142857142857,0.44047619047619047,3.75,12,False,False,False,1,"[0,780,1022,1023]",4.16126280512105e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,898,1022,1023]",0.0019671444885792024,"[8,1016,1022,1023]",0.0015588004741889298,0.2075821154780576,True,2,0.5,80,34,0.425,"[898,986,1022,1023]",0.0017138474893762716,0.00025329699920293076,0.1287637998497396,0.6203029560287457,0,986,0.0018693452920516972,True,34,0,1.0,2,2,0.5,0.07142857142857142,-0.3142857142857143,0.4642857142857143,9.5,21,False,False,False,3,"[530,784,1022,1023]",0.001558848049240422,False,0.9998834927173768,True,True,True,False,True,True,False,True,True,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,7,"[0,780,1000,1023]",0.0004167403290440406,"[0,1021,1022,1023]",1.0795194032391508e-06,0.9974096113862667,True,2,0.5,80,25,0.3125,"[0,1000,1022,1023]",1.165856546358028e-06,0.00041557447249768257,0.9972024388687498,0.9997922894313912,780,1022,3.0221198979876132e-05,True,25,0,1.0,2,2,0.5,0.02380952380952381,-0.12380952380952381,0.4880952380952381,7.25,15,False,False,False,2,"[0,1021,1022,1023]",1.0795194032391508e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,"[0,1021,1022,1023]",0.0017947837882844081,"[0,753,1021,1022]",0.0012534271979706582,0.3016277469450624,True,1,0.75,80,20,0.25,"[0,753,1021,1022]",0.0012534271979706582,0.0005413565903137499,0.3016277469450624,1.0,1023,753,0.000150205090711829,True,20,0,1.0,1,1,0.25,0.05000000000000001,-0.11428571428571428,0.475,6.0,21,False,False,False,1,"[0,753,1021,1022]",0.0012534271979706582,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,7,"[0,986,1021,1023]",8.920981977888133e-05,"[0,986,1022,1023]",4.1663561173875383e-07,0.9953297113168545,True,1,0.75,80,7,0.0875,"[0,986,1022,1023]",4.1663561173875383e-07,8.879318416714257e-05,0.9953297113168545,1.0,1021,1022,2.3830015758884588e-05,True,7,0,1.0,2,2,0.5,0.13333333333333333,0.01904761904761905,0.43333333333333335,2.75,7,False,False,False,1,"[0,986,1022,1023]",4.1663561173875383e-07,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[0,1021,1022,1023]",0.0019120985264719885,"[8,1021,1022,1023]",0.0007265588464918929,0.6200201838801339,True,1,0.75,80,21,0.2625,"[8,1021,1022,1023]",0.0007265588464918929,0.0011855396799800954,0.6200201838801339,1.0,0,8,0.0019048020300398614,True,21,0,1.0,2,2,0.5,0.009523809523809525,-0.047619047619047616,0.49523809523809526,6.25,21,False,False,False,1,"[8,1021,1022,1023]",0.0007265588464918929,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,7,"[0,1019,1022,1023]",5.111303944177826e-06,"[0,433,1022,1023]",2.3495404648968757e-06,0.5403246430740661,True,1,0.75,80,20,0.25,"[0,433,1022,1023]",2.3495404648968757e-06,2.76176347928095e-06,0.5403246430740661,1.0,1019,433,5.172714542757976e-06,True,20,0,1.0,2,2,0.5,0.023809523809523808,-0.18095238095238095,0.4880952380952381,6.0,14,False,False,False,1,"[0,433,1022,1023]",2.3495404648968757e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,"[0,1021,1022,1023]",0.00039333039675050105,"[0,1021,1022,1023]",0.00039333039675050105,0.0,False,0,1.0,80,0,0.0,"[0,1010,1022,1023]",0.0013970891872371561,0.0,0.0,0.0,1021,1010,0.000189415544969691,False,0,0,0.0,0,0,0.0,0.0380952380952381,-0.0761904761904762,0.48095238095238096,1.0,1,True,False,False,0,"[0,1021,1022,1023]",0.00039333039675050105,True,0.0,True,False,False,False,False,False,False,False,False,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,7,"[0,845,986,1023]",0.0001305079963807009,"[0,175,1000,1023]",7.5978733271275395e-06,0.9417823157366999,True,2,0.5,80,31,0.3875,"[0,986,999,1023]",7.944174669401115e-06,0.0001225638217112998,0.9391288281966462,0.997182483153787,845,999,0.0001260900419141668,True,31,0,1.0,2,2,0.5,-0.0023809523809523794,-0.3238095238095238,0.5011904761904762,8.75,19,False,False,False,3,"[0,175,1000,1023]",7.5978733271275395e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,"[0,1021,1022,1023]",0.0015194227149305237,"[8,995,1013,1017]",0.0014337265623023932,0.056400468273931935,False,4,0.0,80,0,0.0,"[1017,1021,1022,1023]",0.0015979979602005765,0.0,0.0,0.0,0,1017,0.0013973396261801516,False,0,0,0.0,0,0,0.0,0.09047619047619047,-0.009523809523809525,0.45476190476190476,1.0,1,True,False,False,0,"[0,1021,1022,1023]",0.0015194227149305237,False,0.0,True,True,False,True,True,False,True,False,False,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,7,"[0,1021,1022,1023]",4.3421304070638944e-06,"[0,1021,1022,1023]",4.3421304070638944e-06,0.0,False,0,1.0,80,0,0.0,"[0,853,1022,1023]",4.350544588773198e-06,0.0,0.0,0.0,1021,853,3.0321903437541e-07,False,0,0,0.0,0,0,0.0,0.14761904761904762,0.0,0.4261904761904762,1.0,1,True,False,False,0,"[0,1021,1022,1023]",4.3421304070638944e-06,True,0.0,True,False,False,False,False,False,False,False,False,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,"[0,1021,1022,1023]",0.0019258196724023068,"[955,1021,1022,1023]",0.0002873204624272304,0.8508061442384058,True,1,0.75,80,40,0.5,"[955,1021,1022,1023]",0.0002873204624272304,0.0016384992099750765,0.8508061442384058,1.0,0,955,0.0015983768314751534,True,40,0,1.0,2,2,0.5,0.02380952380952381,-0.08571428571428572,0.4880952380952381,11.0,21,False,False,False,1,"[955,1021,1022,1023]",0.0002873204624272304,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,7,"[0,1017,1021,1023]",0.0014375625562487383,"[0,844,1000,1023]",4.376725550197868e-06,0.9969554538470877,True,2,0.5,80,24,0.3,"[0,830,1017,1023]",5.0023586676882234e-06,0.00143256019758105,0.9965202497477802,0.9995634668553864,1021,830,0.00022958435907119323,True,24,0,1.0,2,2,0.5,0.014285714285714284,-0.08571428571428572,0.4928571428571428,7.0,13,False,False,False,2,"[0,830,1012,1023]",4.942397307985521e-06,False,0.9996053046676354,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,"[0,1020,1022,1023]",0.0010882538132794513,"[0,565,1022,1023]",0.0009813876860458814,0.09819963498361568,False,1,0.75,80,18,0.225,"[0,565,1022,1023]",0.0009813876860458814,0.00010686612723356998,0.09819963498361568,1.0,1020,565,8.79383861491656e-06,True,18,0,1.0,1,1,0.25,0.06904761904761905,0.02857142857142857,0.4654761904761905,5.5,19,False,False,False,1,"[0,565,1022,1023]",0.0009813876860458814,True,1.0,True,True,True,False,True,True,False,False,False,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,7,"[0,779,1022,1023]",0.00011936551050365331,"[0,446,1020,1023]",1.2990873217162723e-05,0.8911672797079427,True,2,0.5,80,9,0.1125,"[0,845,1022,1023]",0.00011920467424114381,1.6083626250950201e-07,0.0013474265877209098,0.0015119794211503079,779,845,0.00011873285476022477,True,9,0,1.0,1,1,0.25,0.1380952380952381,-0.12380952380952381,0.430952380952381,3.25,10,False,False,True,1,"[0,845,1022,1023]",0.00011920467424114381,False,0.0015119794211503079,True,True,False,True,True,False,True,True,False,True,True,False,True
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,"[0,1021,1022,1023]",0.0009626932036753096,"[0,1021,1022,1023]",0.0009626932036753096,0.0,False,0,1.0,80,0,0.0,"[0,1016,1022,1023]",0.001250041932694417,0.0,0.0,0.0,1021,1016,0.0009992835121892052,False,0,0,0.0,0,0,0.0,0.16428571428571428,-0.02857142857142857,0.4178571428571428,1.0,1,True,False,False,0,"[0,1021,1022,1023]",0.0009626932036753096,True,0.0,True,False,False,False,False,False,False,False,False,False,False,False,False
gemma_k4,gemma,google/gemma-2-2b,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,7,"[0,1021,1022,1023]",2.94702973035848e-07,"[0,1021,1022,1023]",2.94702973035848e-07,0.0,False,0,1.0,80,0,0.0,"[0,986,1022,1023]",5.7661712943009495e-05,0.0,0.0,0.0,1021,986,2.1384307881202651e-07,False,0,0,0.0,0,0,0.0,0.09761904761904762,-0.17142857142857143,0.4511904761904762,1.0,1,True,False,False,0,"[0,1021,1022,1023]",2.94702973035848e-07,True,0.0,True,False,False,False,False,False,False,False,False,False,False,False,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[0,16,1005,1015,1020]",0.001854004086788665,"[0,998,1007,1017,1021]",0.0005066539072125146,0.7267244927760145,True,4,0.2,95,32,0.3368421052631579,"[0,16,1005,1015,1022]",0.00093578576718832,0.000918218319600345,0.4952622953441263,0.6814993856231185,1020,1022,9.982861249114411e-06,True,32,0,1.0,4,4,0.8,0.17894736842105263,0.042105263157894736,0.41052631578947374,7.4,10,False,False,False,3,"[0,991,1005,1022,1023]",0.0005224680830357439,False,0.9882627574754141,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,7,"[0,779,829,843,1023]",7.278376543685096e-05,"[0,843,1017,1022,1023]",2.3496197389161728e-05,0.6771780458439234,True,2,0.6,95,14,0.14736842105263157,"[0,779,829,1018,1023]",4.5477419564717176e-05,2.7306345872133782e-05,0.3751708325096956,0.5540209621564803,843,1018,0.00013485688312385357,True,14,0,1.0,3,3,0.6,0.11157894736842104,-0.031578947368421054,0.4442105263157895,3.8,8,False,False,False,2,"[0,779,1018,1022,1023]",2.6976615056189587e-05,False,0.9293854859371372,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[0,1011,1020,1022,1023]",0.000719271890184139,"[0,1009,1011,1022,1023]",0.0005658306639626868,0.21332854559653386,True,1,0.8,95,18,0.18947368421052632,"[0,1009,1011,1022,1023]",0.0005658306639626868,0.0001534412262214522,0.21332854559653386,1.0,1020,1009,0.0001919998667576948,True,18,0,1.0,3,3,0.6,0.08210526315789474,-0.12631578947368421,0.45894736842105266,4.6,11,False,False,False,1,"[0,1009,1011,1022,1023]",0.0005658306639626868,True,1.0,True,True,True,False,True,True,False,True,True,False,False,False,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,7,"[0,923,1015,1022,1023]",0.0010214681027509878,"[0,1018,1020,1022,1023]",0.000829747423476058,0.1876913030946276,True,2,0.6,95,24,0.25263157894736843,"[0,1011,1015,1022,1023]",0.0008454354130951072,0.0001760326896558806,0.1723330265348419,0.9181726787200013,923,1011,3.40853563827914e-05,True,24,0,1.0,2,2,0.4,-0.042105263157894736,-0.16842105263157894,0.5210526315789474,5.8,18,False,False,False,3,"[0,1018,1020,1022,1023]",0.000829747423476058,True,1.0,True,True,True,False,True,True,False,True,True,False,False,False,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[0,24,1004,1009,1023]",0.0006518333929153948,"[0,1005,1007,1009,1023]",0.000330264349291333,0.4933301164363638,True,2,0.6,95,38,0.4,"[0,24,1004,1007,1023]",0.0004146519962335264,0.0002371813966818684,0.36386812835876536,0.7375753399918406,1009,1007,9.00291494060843e-06,True,38,0,1.0,4,4,0.8,-0.006315789473684208,-0.30526315789473685,0.5031578947368421,8.6,16,False,False,False,3,"[0,1005,1007,1009,1023]",0.000330264349291333,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,7,"[0,653,1011,1013,1023]",0.0005637992485585174,"[0,80,1014,1022,1023]",0.00021768577256054994,0.6138948870238587,True,3,0.4,95,51,0.5368421052631579,"[0,1011,1013,1022,1023]",0.0004025523564041327,0.00016124689215438475,0.28600054463827246,0.46587868816564554,653,1022,5.9821264685255425e-05,True,51,0,1.0,3,3,0.6,-0.06526315789473684,-0.2736842105263158,0.5326315789473683,11.2,18,False,False,False,3,"[0,780,1006,1022,1023]",0.00033912540490171786,False,0.6491334756873753,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[0,992,1019,1021,1023]",0.0005839459315962614,"[0,1008,1017,1021,1023]",0.0003372242241768185,0.42250779407780104,True,2,0.6,95,6,0.06315789473684211,"[0,1017,1019,1021,1023]",0.0005371731596869659,4.6772771909295535e-05,0.08009777854165118,0.18957704370041017,992,1017,0.0002297975531014783,True,6,0,1.0,3,3,0.6,0.021052631578947368,-0.1368421052631579,0.4894736842105264,2.2,4,False,False,True,2,"[0,1008,1017,1021,1023]",0.0003372242241768185,True,1.0,True,True,True,False,True,True,False,True,False,True,True,False,True
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,7,"[0,1007,1020,1022,1023]",0.00010246539654557723,"[0,1011,1018,1020,1023]",1.1181317911838002e-05,0.8908771322925152,True,2,0.6,95,17,0.17894736842105263,"[0,844,1007,1020,1023]",5.1665185869199644e-05,5.080021067637759e-05,0.4957791838904497,0.5565068020262788,1022,844,0.0003524425690206355,True,17,0,1.0,3,3,0.6,0.010526315789473686,-0.21052631578947367,0.4947368421052632,4.4,10,False,False,False,3,"[0,43,1016,1020,1023]",1.5370503140600394e-05,False,0.954108259715577,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,784,898,1022,1023]",0.0019672791487196964,"[0,1018,1021,1022,1023]",0.001400085644914001,0.288313686532399,True,2,0.6,95,46,0.4842105263157895,"[0,784,1021,1022,1023]",0.0014170739659818638,0.0005502051827378327,0.2796782465243459,0.970048456207844,898,1021,0.0003221183754816392,True,46,0,1.0,3,3,0.6,0.06105263157894737,-0.010526315789473684,0.4694736842105264,10.2,19,False,False,False,2,"[0,1018,1021,1022,1023]",0.001400085644914001,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,7,"[0,780,999,1000,1023]",1.840881456795611e-05,"[0,883,986,1022,1023]",8.320050672603511e-07,0.9548039845700544,True,3,0.4,95,25,0.2631578947368421,"[0,780,1000,1022,1023]",1.2346894981935225e-06,1.7174125069762586e-05,0.9329294402072621,0.9770900156301271,999,1022,3.0088558009678717e-05,True,25,0,1.0,3,3,0.6,0.1473684210526316,0.0,0.42631578947368426,6.0,11,False,False,False,3,"[0,883,986,1022,1023]",8.320050672603511e-07,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[0,1018,1021,1022,1023]",0.0019207895649856973,"[8,1009,1021,1022,1023]",0.0007261143405406289,0.6219709052063516,True,2,0.6,95,39,0.4105263157894737,"[1002,1018,1021,1022,1023]",0.0007266874204124048,0.0011941021445732924,0.6216725488000993,0.9995203048828252,0,1002,0.0019047727966364852,True,39,0,1.0,3,3,0.6,0.08421052631578949,-0.14736842105263157,0.45789473684210524,8.8,20,False,False,False,2,"[1002,1017,1021,1022,1023]",0.0007263929576330426,False,0.9997667842383328,True,True,True,False,True,True,False,True,True,False,True,True,False
gemma_k5stress,gemma,google/gemma-2-2b,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,7,"[0,432,1019,1022,1023]",4.235152593061587e-06,"[0,780,986,1022,1023]",1.4353826651544388e-06,0.6610788788328399,True,2,0.6,95,3,0.031578947368421054,"[0,432,780,1022,1023]",4.115414647738635e-06,1.1973794532295227e-07,0.028272404049648148,0.04276706601119092,1019,780,3.947138118593573e-07,True,3,0,1.0,2,2,0.4,0.06526315789473684,-0.09473684210526316,0.4673684210526316,1.6,3,False,False,True,2,"[0,780,986,1022,1023]",1.4353826651544388e-06,True,1.0,True,True,True,False,True,False,True,True,False,True,True,False,True
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,0,"[32,614,904,1010]",0.001997017423259511,"[4,22,789,1022]",0.00021539641745896792,0.8921409423121607,True,4,0.0,80,49,0.6125,"[22,32,614,1010]",0.0009440619318470784,0.0010529554914124326,0.5272640484497174,0.5910098095971336,904,22,1.680863946929478e-05,True,49,0,1.0,4,4,1.0,0.11428571428571428,0.0380952380952381,0.44285714285714284,13.25,21,False,False,False,3,"[4,22,31,614]",0.0004076015875548947,False,0.8921178132329202,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,233,8acb6eb967af74a6ada2672d9d6da86a1382ae18764af4215ca0ca5fe0753ad7,15,"[994,1020,1021,1023]",0.0010816588717798392,"[21,886,1020,1022]",0.00017446102360490795,0.8387097557681589,True,3,0.25,80,4,0.05,"[32,994,1021,1023]",0.0007799702586054717,0.00030168861317436744,0.2789129004026448,0.3325499655684744,1020,32,0.0005450840742336579,True,4,0,1.0,1,1,0.25,0.3,0.09523809523809523,0.35,2.0,5,False,False,False,1,"[32,994,1021,1023]",0.0007799702586054717,False,0.3325499655684744,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[4,37,116,118]",0.04122631543768021,"[44,100,220,1019]",0.0012518396153779914,0.9696349382163358,True,4,0.0,80,25,0.3125,"[4,37,118,214]",0.004237753628953752,0.03698856180872646,0.8972075582315923,0.9253044861213693,116,214,0.002753743326055484,True,25,0,1.0,4,4,1.0,0.4547619047619048,0.2,0.2726190476190476,7.25,21,False,False,False,2,"[4,37,132,214]",0.0036085550794682335,False,0.9410444936272208,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,15,"[0,1009,1020,1023]",0.0016890212988009046,"[996,1007,1010,1022]",0.0001944471056289292,0.8848758711527356,True,4,0.0,80,33,0.4125,"[0,999,1009,1020]",0.0005266459160637053,0.0011623753827371994,0.6881946270082031,0.7777301307941484,1023,999,0.00015272670749986452,True,33,0,1.0,4,4,1.0,0.18095238095238095,-0.10476190476190476,0.4095238095238095,9.25,21,False,False,False,6,"[996,999,1015,1022]",0.00022050871057351226,False,0.982562521778011,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,0,"[37,295,443,1013]",0.06190075324511932,"[59,301,453,966]",0.002999546171384575,0.9515426547475644,True,4,0.0,80,19,0.2375,"[37,443,977,1013]",0.03255671886167084,0.02934403438344848,0.47404971418117864,0.49819071359122596,295,977,0.00306109479722472,True,19,0,1.0,3,3,0.75,0.05714285714285715,-0.05714285714285714,0.4714285714285714,5.75,17,False,False,False,5,"[433,443,479,977]",0.010413757577074065,False,0.8741246270826317,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,175,e516395d35413e258f2c3c0a38e232b10b6778013e1b2eefb12e0e1dce79664d,15,"[1008,1012,1020,1023]",0.0007069881833468706,"[32,977,1001,1022]",0.0005935140741424843,0.16050354429857897,True,4,0.0,80,5,0.0625,"[1008,1012,1021,1023]",0.0006388148957982067,6.817328754866396e-05,0.09642776096473453,0.6007827514721633,1020,1021,0.0007202975728923672,True,5,0,1.0,2,2,0.5,-0.049999999999999996,-0.19047619047619047,0.525,2.25,5,False,False,True,1,"[1008,1012,1021,1023]",0.0006388148957982067,False,0.6007827514721633,True,True,True,False,True,True,False,True,False,True,False,False,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,0,"[36,761,774,1010]",0.07847845779300486,"[82,239,780,1016]",0.0002559728812953461,0.9967383038798939,True,4,0.0,80,40,0.5,"[36,239,761,774]",0.021535175055932967,0.05694328273707189,0.7255912557209745,0.7279656584848249,1010,239,0.02677289042201245,True,40,0,1.0,2,2,0.5,0.03333333333333333,-0.06666666666666667,0.48333333333333334,11.0,21,False,False,False,5,"[4,36,82,956]",0.0006211550518489456,False,0.995331493611258,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,276,4cb37c56bf7c1c867285b0469e543ff6ea59c2fbc229b725ceb09e7ded575ae5,15,"[996,1020,1021,1023]",0.0016168333803101415,"[962,996,999,1020]",0.00018097918658881444,0.8880656542642019,True,2,0.5,80,22,0.275,"[996,1019,1020,1021]",0.0008060955089433978,0.0008107378713667437,0.5014356341475507,0.5646380216820909,1023,1019,0.0005926274411959732,True,22,0,1.0,2,2,0.5,0.1142857142857143,-0.09523809523809523,0.44285714285714284,6.5,21,False,False,False,2,"[995,996,1019,1020]",0.00019829367150910523,False,0.9879413348541911,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,0,"[4,8,32,36]",0.006687308938896878,"[31,95,177,562]",0.000880430984809428,0.8683430072015393,True,4,0.0,80,26,0.325,"[4,32,36,37]",0.0038331285916708333,0.002854180347226045,0.4268055167340397,0.49151719216295786,8,37,0.0016730712983042137,True,26,0,1.0,4,4,1.0,0.15476190476190477,-0.0380952380952381,0.4226190476190476,7.5,14,False,False,False,3,"[4,36,215,230]",0.0026353256607040223,False,0.6977903290253712,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,184,9ee4b4e15154e5026f72b2004f2a1f3562adff2f6bfeab45b753dc59aec9bfb0,15,"[1008,1019,1020,1023]",0.004591168992814811,"[142,1007,1019,1022]",0.00019381361886670136,0.9577855619843182,True,3,0.25,80,21,0.2625,"[585,1008,1019,1023]",0.0012765916891752322,0.0033145773036395787,0.7219462644104147,0.753766075690996,1020,585,0.0012645407378525614,True,21,0,1.0,2,2,0.5,0.2261904761904762,0.05714285714285714,0.38690476190476186,6.25,21,False,False,False,4,"[1012,1013,1019,1021]",0.0002639144231556705,False,0.9840584173150349,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,0,"[36,645,649,1010]",0.02032549929734924,"[0,4,41,1007]",0.00018131156434432114,0.9910796009637034,True,4,0.0,80,58,0.725,"[36,649,1010,1012]",0.0010805380088266313,0.019244961288522607,0.946838304288665,0.9553605011827313,645,1012,0.00015417274701969973,True,58,0,1.0,3,3,0.75,0.14761904761904762,0.02857142857142857,0.4261904761904762,15.5,21,False,False,False,4,"[4,32,36,649]",0.000345713746599122,False,0.9918387286479943,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,222,a1c9bcd910c7024bdeba3251542b8efa6946235c544714c6f518ba6f24cc8938,15,"[8,32,1007,1023]",0.0006757751332855438,"[1007,1008,1020,1022]",0.00010607288224105533,0.843035239066373,True,3,0.25,80,14,0.175,"[8,32,1007,1021]",0.00034744745070988225,0.0003283276825756616,0.48585345391353596,0.576314525655652,1023,1021,0.0008579326962440072,True,14,0,1.0,4,4,1.0,0.12380952380952381,-0.01904761904761905,0.4380952380952381,4.5,7,False,False,False,5,"[1007,1008,1020,1022]",0.00010607288224105533,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,0,"[4,8,32,1013]",0.0058457597727352584,"[4,546,1003,1022]",0.00010881600813232071,0.9813854806966511,True,3,0.25,80,0,0.0,"[4,32,992,1013]",0.006217145415732968,0.0,0.0,0.0,8,992,1.842365844983377e-06,False,0,0,0.0,0,0,0.0,0.3238095238095238,-0.21904761904761905,0.3380952380952381,1.0,1,True,True,True,0,"[4,8,32,1013]",0.0058457597727352584,False,0.0,True,True,False,True,True,False,True,True,False,True,True,False,True
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,269,27d0913e0d18235831dd6b114b418bb72a09daab146cff25feedb79c5431a13f,15,"[992,1012,1020,1023]",0.0003516958916288652,"[992,1019,1021,1023]",8.335079667593556e-05,0.7630032119798166,True,2,0.5,80,4,0.05,"[992,1012,1020,1022]",0.00019760428131411294,0.00015409161031475227,0.43813878405312967,0.5742292786897463,1023,1022,0.000320779022386824,True,4,0,1.0,3,3,0.75,0.08095238095238096,-0.08571428571428572,0.4595238095238095,2.0,3,False,False,False,1,"[992,1012,1020,1022]",0.00019760428131411294,False,0.5742292786897463,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[8,1005,1017,1023]",0.47950381788330027,"[124,436,925,1013]",0.006066105903270837,0.9873492020771623,True,4,0.0,80,32,0.4,"[8,37,1005,1023]",0.10824737609436891,0.37125644178893136,0.7742512738017162,0.784171671150252,1017,37,0.06825639634610998,True,32,0,1.0,4,4,1.0,0.17857142857142858,-0.12380952380952381,0.4107142857142857,9.0,21,False,False,False,8,"[124,436,925,1013]",0.006066105903270837,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,15,"[1008,1020,1021,1023]",0.004355485769018963,"[1007,1008,1009,1022]",0.0005852099210501202,0.8656384265532948,True,3,0.25,80,26,0.325,"[1005,1008,1021,1023]",0.0017722883216475015,0.0025831974473714617,0.5930905493357416,0.6851481301462611,1020,1005,0.00012101925050462045,True,26,0,1.0,4,4,1.0,0.14761904761904762,0.06666666666666667,0.4261904761904762,7.5,21,False,False,False,4,"[0,991,1005,1022]",0.0006466613989471574,False,0.9837010658172021,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,0,"[92,835,1014,1022]",0.035252041541275626,"[394,859,1005,1022]",0.0004916329341391845,0.9860537741179176,True,3,0.25,80,53,0.6625,"[44,92,835,1022]",0.004810761097711282,0.030441280443564346,0.8635324115320103,0.8757457597122329,1014,44,0.0042400862328270455,True,53,0,1.0,4,4,1.0,0.23333333333333334,-0.09523809523809523,0.38333333333333336,14.25,21,False,False,False,3,"[44,154,835,1011]",0.0016711287944077501,False,0.9660678367277187,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,194,730f3186b55d4eca67980d89781822c133ca023c499d7e53aab165e00863337e,15,"[968,1005,1009,1023]",0.0022049626413965743,"[982,987,1009,1022]",0.0003023234018150982,0.8628895582450261,True,3,0.25,80,30,0.375,"[1005,1009,1020,1023]",0.0013866413128106186,0.0008183213285859556,0.37112707182542065,0.4300979983814283,968,1020,4.164858055650167e-05,True,30,0,1.0,3,3,0.75,0.06666666666666667,-0.02857142857142857,0.4666666666666667,8.5,15,False,False,False,3,"[1005,1008,1020,1022]",0.0007507603339204252,False,0.7643079556143446,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,0,"[4,588,852,1006]",0.017699685713888472,"[4,249,613,618]",0.0009061653119843854,0.9488033105992756,True,3,0.25,80,30,0.375,"[4,249,588,852]",0.0026426466454007322,0.015057039068487741,0.8506952785423124,0.8965981347651527,1006,249,0.001322434443330712,True,30,0,1.0,3,3,0.75,-0.0761904761904762,-0.1523809523809524,0.5380952380952381,8.5,21,False,False,False,4,"[31,118,420,588]",0.0014783478638401265,False,0.9659283736725706,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,2wikimqa_e,199,5ad93c1e54f6a7341e3179f13b3ceebbb7e740d757eb8cda8cbed25508a062e6,15,"[32,983,988,1023]",0.0010814441444905415,"[983,1016,1019,1022]",0.00014898087411715363,0.8622389562363046,True,3,0.25,80,21,0.2625,"[32,983,1001,1023]",0.0008559194466321051,0.00022552469785843635,0.2085403106645688,0.24185906836644527,988,1001,0.0006358798267657843,True,21,0,1.0,4,4,1.0,0.1595238095238095,-0.009523809523809525,0.42023809523809524,6.25,18,False,False,False,7,"[983,1016,1019,1022]",0.00014898087411715363,True,1.0,True,True,True,False,True,True,False,True,True,False,True,False,True
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,0,"[36,964,1009,1013]",0.026926599440302356,"[22,31,43,964]",0.00026928419969223395,0.9899993238920032,True,3,0.25,80,41,0.5125,"[8,964,1009,1013]",0.0032569165982392215,0.023669682842063135,0.8790446374240471,0.8879244825827176,36,8,0.0005785523646860116,True,41,0,1.0,3,3,0.75,0.11666666666666667,-0.047619047619047616,0.44166666666666665,11.25,21,False,False,False,1,"[8,964,1009,1013]",0.0032569165982392215,False,0.8879244825827176,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,292,e7ff8f34938e67cb22ce7d2d526c93253f32924e2534ce5007ed034fd0b3e917,15,"[32,992,998,1004]",0.0015323630849873883,"[9,992,998,1019]",0.00012725407631762847,0.9169556630772818,True,2,0.5,80,47,0.5875,"[992,998,1004,1019]",0.00015556411312768795,0.0013767989718597004,0.8984809053077859,0.9798520708106049,32,1019,0.000433043256258895,True,47,0,1.0,4,4,1.0,0.10476190476190476,0.009523809523809525,0.44761904761904764,12.75,16,False,False,False,2,"[9,992,998,1019]",0.00012725407631762847,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[1006,1007,1019,1022]",0.004837877073038379,"[45,329,1007,1023]",0.0004411023215690047,0.9088231646010024,True,3,0.25,80,55,0.6875,"[131,1007,1019,1022]",0.003115428534993975,0.0017224485380444043,0.3560339611859212,0.3917527359046021,1006,131,0.002074514340004197,True,55,0,1.0,4,4,1.0,0.13095238095238096,-0.0761904761904762,0.43452380952380953,14.75,20,False,False,False,2,"[31,131,1007,1022]",0.001502325887693449,False,0.7586359033357827,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,15,"[988,1002,1005,1023]",0.0039550064184551105,"[9,979,1005,1022]",0.0003550160808209099,0.9102362820034094,True,3,0.25,80,64,0.8,"[748,988,1002,1005]",0.000471123150076936,0.0034838832683781744,0.8808792957001156,0.967747949753574,1023,748,0.001468784286973613,True,64,0,1.0,4,4,1.0,0.11190476190476191,-0.01904761904761905,0.444047619047619,17.0,21,False,False,False,3,"[13,979,988,1002]",0.0004120697865248271,False,0.9841517058789077,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[8,358,1011,1015]",0.028932952319523208,"[150,357,363,1022]",0.0019026967100387127,0.9342377269686777,True,4,0.0,80,28,0.35,"[8,358,379,1011]",0.011451937769391646,0.01748101455013156,0.6041904869257267,0.646720282733758,1015,379,0.003502288765276556,True,28,0,1.0,4,4,1.0,0.08571428571428572,-0.10476190476190476,0.4571428571428572,8.0,18,False,False,False,2,"[4,358,379,1011]",0.006927511861049767,False,0.8141040460879725,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,15,"[21,987,1004,1023]",0.00580134167954988,"[194,1004,1017,1022]",0.00017073585230485802,0.9705695920468341,True,3,0.25,80,50,0.625,"[21,194,987,1004]",0.0007495586213279372,0.005051783058221943,0.8707956430199273,0.8972006233818912,1023,194,0.00225523607776725,True,50,0,1.0,4,4,1.0,-0.13095238095238096,-0.20952380952380953,0.5654761904761905,13.5,20,False,False,False,3,"[194,1004,1017,1022]",0.00017073585230485802,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,0,"[8,32,60,599]",0.010153651903817304,"[4,36,716,1011]",0.00040165047272873965,0.9604427572923061,True,4,0.0,80,3,0.0375,"[8,32,36,599]",0.007028497574411628,0.0031251543294056753,0.3077862387847629,0.32046286616026787,60,36,0.0019360147660195846,True,3,0,1.0,3,3,0.75,0.040476190476190485,-0.06666666666666667,0.4797619047619047,1.75,2,False,False,False,4,"[4,36,716,1011]",0.00040165047272873965,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,251,82dbf262428690444dd0c38490f436fd95d52585af41e9b5d8c0d06e3ee8bf2e,15,"[999,1020,1021,1023]",0.0020663485076631645,"[992,1002,1017,1022]",0.00010261360487783376,0.9503406107453386,True,4,0.0,80,46,0.575,"[992,999,1020,1021]",0.0003665624473676666,0.001699786060295498,0.8226037640754935,0.8655883530330637,1023,992,0.00022449725140755015,True,46,0,1.0,4,4,1.0,0.009523809523809521,-0.0761904761904762,0.49523809523809526,12.5,21,False,False,False,2,"[992,999,1020,1022]",0.00014997298046750063,False,0.9758830097064054,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,0,"[4,8,373,1018]",0.004888782936067793,"[4,46,1013,1019]",0.00037758806011762376,0.9227644047495122,True,3,0.25,80,33,0.4125,"[4,8,42,1018]",0.0008194091885028274,0.004069373747564966,0.832389942605653,0.9020611743596767,373,42,0.0006203034441515657,True,33,0,1.0,4,4,1.0,0.016666666666666666,-0.01904761904761905,0.49166666666666664,9.25,21,False,False,False,2,"[4,8,42,1012]",0.0005474382260010057,False,0.96234918451675,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,169,5af18ace7147cf2b7a7e550487e503bd0da2ef7bfb286291995168e336015a9f,15,"[1005,1020,1021,1023]",0.0017141611910691972,"[22,1003,1020,1022]",0.0002258265177094753,0.8682582951439839,True,3,0.25,80,15,0.1875,"[1005,1021,1022,1023]",0.0007981056166035389,0.0009160555744656583,0.5344045701409647,0.6154903133431555,1020,1022,2.8045505889148965e-06,True,15,0,1.0,4,4,1.0,0.16904761904761906,0.02857142857142857,0.41547619047619044,4.75,9,False,False,False,1,"[1005,1021,1022,1023]",0.0007981056166035389,False,0.6154903133431555,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,0,"[1015,1020,1022,1023]",0.1891531113968801,"[46,720,1003,1022]",0.0002915181764822097,0.9984588243125933,True,3,0.25,80,37,0.4625,"[46,1020,1022,1023]",0.005350125964017994,0.1838029854328621,0.9717153689701018,0.9732152646746315,1015,46,0.004828287430899103,True,37,0,1.0,4,4,1.0,0.09999999999999999,-0.37142857142857144,0.45,10.25,20,False,False,False,3,"[0,46,779,1020]",0.0008486691173327562,False,0.9970499510707804,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,252,346d95f6e9fd25712c617628c57a3fdc73e9c43bfc335675b43b0800a4fb9280,15,"[992,997,1019,1020]",0.007926843196359777,"[43,1007,1008,1022]",0.00035803033587330287,0.9548331754515189,True,4,0.0,80,55,0.6875,"[992,997,1001,1019]",0.0015743462243610678,0.006352496971998709,0.8013905175916624,0.8392989877134327,1020,1001,0.0018327475668719893,True,55,0,1.0,4,4,1.0,-0.08571428571428572,-0.1523809523809524,0.5428571428571428,14.75,20,False,False,False,4,"[1000,1002,1008,1019]",0.0008180100621145373,False,0.9392269653484774,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,0,"[36,37,1007,1011]",0.008831718782320076,"[44,516,898,1020]",0.0017822209368623147,0.7982022547604116,True,4,0.0,80,59,0.7375,"[36,1007,1011,1018]",0.004745339076863879,0.004086379705456196,0.46269359409819344,0.5796696154874625,37,1018,0.00014823069730855693,True,59,0,1.0,3,3,0.75,0.3880952380952381,0.29523809523809524,0.305952380952381,15.75,21,False,False,False,2,"[4,1007,1011,1018]",0.004060643019410297,False,0.67679654175424,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,180,589aa47e0bfd8a060afcc58525acef777698813b68b7109fed75c16484c7b7ec,15,"[1003,1020,1022,1023]",0.0026577479393949887,"[21,1003,1005,1020]",0.00010005054577171366,0.9623551412499677,True,2,0.5,80,26,0.325,"[22,1003,1020,1022]",0.00012202457414376742,0.0025357233652512213,0.9540872283879768,0.9914086676450318,1023,22,0.0007234365879008619,True,26,0,1.0,2,2,0.5,0.16428571428571428,-0.06666666666666667,0.4178571428571428,7.5,21,False,False,False,4,"[21,1003,1005,1020]",0.00010005054577171366,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,0,"[36,363,1013,1016]",0.01185557698824802,"[31,363,1008,1018]",0.00042512392979146123,0.9641414390701633,True,3,0.25,80,25,0.3125,"[4,36,1013,1016]",0.0033178152776420396,0.00853776171060598,0.7201472959999448,0.7469311729765177,363,4,6.513541732615347e-06,True,25,0,1.0,3,3,0.75,0.12380952380952381,-0.009523809523809525,0.4380952380952381,7.25,21,False,False,False,1,"[4,36,1013,1016]",0.0033178152776420396,False,0.7469311729765177,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,132,5a9d0d84be4f140e68366d0fe683c46d94179465845797642b80121dc5cfad9b,15,"[425,1020,1021,1023]",0.006249351481781844,"[425,1014,1021,1022]",0.00025657070254313957,0.9589444275472269,True,2,0.5,80,58,0.725,"[425,1021,1022,1023]",0.0014835023988471337,0.00476584908293471,0.7626149844232877,0.7952650461444282,1020,1022,0.00027047297259467223,True,58,0,1.0,4,4,1.0,0.1904761904761905,-0.009523809523809525,0.40476190476190477,15.5,21,False,False,False,2,"[425,1014,1021,1022]",0.00025657070254313957,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,0,"[49,190,194,1014]",0.021252239288825588,"[4,244,803,813]",0.0010017144704228933,0.9528654624668379,True,4,0.0,80,37,0.4625,"[49,194,768,1014]",0.008249889523044137,0.01300234976578145,0.6118108115137814,0.6420747058350579,190,768,0.0010620704957815955,True,37,0,1.0,3,3,0.75,0.05952380952380953,-0.009523809523809525,0.47023809523809523,10.25,19,False,False,False,3,"[8,49,768,952]",0.0015811525627855863,False,0.9713865147911559,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,154,d04afb30cfbae63616f9d2f1195d0fe76fb294b74648dc5d63b5f77f99c13240,15,"[790,1001,1021,1023]",0.003979310897945189,"[790,1000,1007,1022]",0.00040293307111201055,0.8987430031365293,True,3,0.25,80,45,0.5625,"[790,1001,1007,1021]",0.0006741387415215174,0.003305172156423672,0.8305890746386203,0.9241675003198265,1023,1007,0.0008749628467663085,True,45,0,1.0,4,4,1.0,0.06190476190476191,-0.41904761904761906,0.46904761904761905,12.25,21,False,False,False,3,"[790,1000,1007,1022]",0.00040293307111201055,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,0,"[57,126,547,1016]",0.06975063512547018,"[126,1011,1019,1023]",0.0011591582099503136,0.9833813956265033,True,3,0.25,80,48,0.6,"[4,57,126,1016]",0.0027563171218976134,0.06699431800357257,0.9604832684757717,0.9767149071026066,547,4,0.0003605803894748562,True,48,0,1.0,4,4,1.0,0.46190476190476193,0.3523809523809524,0.26904761904761904,13.0,21,False,False,False,2,"[4,126,1016,1023]",0.001656471601351244,False,0.9927496328441296,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,hotpotqa_e,257,2c5c9e94ce0b4414f8380d48f5cf8b5be3dce13bb02d7d3e3b828aef1c220cd7,15,"[0,4,1020,1023]",0.0017455412692108287,"[1004,1011,1013,1022]",0.0006533562248310545,0.625699926804686,True,4,0.0,80,30,0.375,"[0,4,1004,1020]",0.0013446486675900255,0.0004008926016208032,0.2296666419133416,0.367055567812193,1023,1004,0.0007549533809630658,True,30,0,1.0,4,4,1.0,0.3119047619047619,-0.01904761904761905,0.34404761904761905,8.5,11,False,False,False,2,"[0,4,1004,1008]",0.0007899528297588932,False,0.8749327271685828,True,True,True,False,True,True,False,True,True,False,True,False,True
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,0,"[24,993,1007,1023]",0.0014026121281266399,"[24,993,1018,1023]",1.4458064394539339e-05,0.9896920437912868,True,1,0.75,80,54,0.675,"[24,993,1018,1023]",1.4458064394539339e-05,0.0013881540637321005,0.9896920437912868,1.0,1007,1018,0.00023556367588178806,True,54,0,1.0,3,3,0.75,0.4,0.24761904761904763,0.3,14.5,21,False,False,False,1,"[24,993,1018,1023]",1.4458064394539339e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,182,4c13ad727dbd7f6d56037e49116d9a012192ab111e62bb12eeef146792226fe4,15,"[1007,1008,1022,1023]",0.0001526619779495022,"[1007,1008,1018,1022]",1.15804814679331e-05,0.9241429881658961,True,1,0.75,80,8,0.1,"[1007,1008,1018,1022]",1.15804814679331e-05,0.0001410814964815691,0.9241429881658961,1.0,1023,1018,9.156751560419668e-05,True,8,0,1.0,3,3,0.75,0.3261904761904762,0.2,0.33690476190476193,3.0,6,False,False,False,1,"[1007,1008,1018,1022]",1.15804814679331e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,0,"[0,999,1009,1022]",0.0024289461237198737,"[24,27,991,1018]",4.030497177073137e-05,0.9834063953180628,True,4,0.0,80,69,0.8625,"[0,24,999,1009]",0.00018784950017596051,0.0022410966235439133,0.9226621379776537,0.9382307684497389,1022,24,0.0007246659675859592,True,69,0,1.0,4,4,1.0,0.1285714285714286,0.01904761904761905,0.4357142857142857,18.25,21,False,False,False,4,"[24,25,991,999]",4.8644622620558684e-05,False,0.9965086212958265,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,245,34d74006702f485b400c5962011502854b2ddb1d1fb813c5f7c2fdc59576fec8,15,"[0,1006,1018,1022]",0.0012774083820586701,"[998,1015,1017,1020]",3.977695488207576e-05,0.9688612072374448,True,4,0.0,80,63,0.7875,"[0,1007,1018,1022]",0.00019885579245377985,0.0010785525896048903,0.844328724277428,0.8714650952791251,1006,1007,0.000721610843049436,True,63,0,1.0,4,4,1.0,0.019047619047619046,-0.10476190476190476,0.4904761904761905,16.75,21,False,False,False,2,"[1007,1011,1018,1022]",6.500402801528278e-05,False,0.9796166511456827,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,1007,1010,1019]",0.004381404004053707,"[27,1000,1008,1012]",5.927389862294721e-05,0.9864714829839689,True,4,0.0,80,40,0.5,"[0,993,1010,1019]",0.0010960820558224115,0.0032853219482312955,0.7498331459942273,0.7601163935586497,1007,993,0.0004667051217567349,True,40,0,1.0,4,4,1.0,0.15476190476190477,-0.19047619047619047,0.4226190476190476,11.0,18,False,False,False,6,"[27,1000,1008,1012]",5.927389862294721e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,15,"[1007,1010,1022,1023]",0.0016523904145142878,"[321,1012,1015,1017]",5.8857077419133376e-05,0.9643806470298157,True,4,0.0,80,51,0.6375,"[1007,1010,1011,1023]",0.0003730173104519389,0.001279373104062349,0.7742559463094044,0.8028530525721621,1022,1011,2.5626078392129425e-05,True,51,0,1.0,4,4,1.0,0.06904761904761905,-0.11428571428571428,0.4654761904761905,13.75,21,False,False,False,3,"[776,1007,1011,1021]",0.00016648530593538511,False,0.932459380666333,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,0,"[0,22,23,25]",0.0036326098067752314,"[25,709,1012,1021]",2.8949885391178895e-05,0.9920305546339758,True,3,0.25,80,76,0.95,"[0,22,23,1021]",0.0005965862136229095,0.003036023593152322,0.8357692553408274,0.8424833806144173,25,1021,0.0005599736113030712,True,76,0,1.0,4,4,1.0,0.12142857142857143,0.0380952380952381,0.4392857142857143,20.0,21,False,False,False,4,"[709,993,1008,1021]",3.47302445622634e-05,False,0.9983959753980157,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,209,ee07e64386709c84f89352a4ddf490e75140983c78ef986ea3f9dfc8caf62f8c,15,"[1011,1014,1018,1021]",0.00020660687240690498,"[1008,1011,1017,1020]",1.0778885340389062e-05,0.9478290087119637,True,3,0.25,80,32,0.4,"[1007,1011,1014,1021]",3.6829911005264006e-05,0.00016977696140164098,0.8217391775200547,0.8669698542321924,1018,1007,0.0007607459799352178,True,32,0,1.0,4,4,1.0,-0.007142857142857142,-0.22857142857142856,0.5035714285714286,9.0,12,False,False,False,2,"[1007,1011,1017,1021]",1.8439126527792666e-05,False,0.9608828068849949,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[2,23,1007,1008]",0.002281581617904043,"[22,24,1012,1023]",2.0724705893189174e-05,0.990916517852985,True,4,0.0,80,43,0.5375,"[2,23,24,1008]",0.00016337898138351386,0.002118202636520529,0.92839222576942,0.9369025634782676,1007,24,0.0012564771367799476,True,43,0,1.0,4,4,1.0,0.1,-0.09523809523809523,0.45,11.75,17,False,False,False,2,"[2,23,24,27]",2.2530268451087795e-05,False,0.9992013813221409,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,15,"[1018,1021,1022,1023]",0.00030712427110604927,"[1007,1012,1018,1022]",1.574149525811731e-05,0.9487455185439194,True,2,0.5,80,35,0.4375,"[1008,1018,1021,1022]",6.68356643885396e-05,0.00024028860671750966,0.782382342665906,0.8246493157265838,1023,1008,0.000573611350129284,True,35,0,1.0,4,4,1.0,0.19523809523809524,0.08571428571428572,0.4023809523809524,9.75,21,False,False,False,4,"[1007,1012,1018,1022]",1.574149525811731e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,0,"[7,24,1007,1019]",0.003137072121988333,"[5,25,27,1012]",3.529172160806981e-05,0.9887501083061803,True,4,0.0,80,71,0.8875,"[7,24,1019,1023]",7.364714756651781e-05,0.0030634249744218153,0.976523603952134,0.9876343838030102,1007,1023,0.0011174226366221947,True,71,0,1.0,4,4,1.0,-0.04047619047619047,-0.14285714285714285,0.5202380952380953,18.75,21,False,False,False,1,"[7,24,1019,1023]",7.364714756651781e-05,False,0.9876343838030102,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,191,a83eb8f712ccc1ac4fe767fc8b290821df268b10e0e1d0417ae34a2b2a898415,15,"[1011,1018,1022,1023]",0.0006389491370676577,"[986,1012,1017,1021]",3.159817669673607e-05,0.9505466478259126,True,4,0.0,80,50,0.625,"[1007,1011,1018,1023]",0.0001745546827498045,0.00046439445431785317,0.726809737077208,0.7646229027681755,1022,1007,1.0298258415411298e-05,True,50,0,1.0,4,4,1.0,0.05238095238095238,-0.13333333333333333,0.4738095238095238,13.5,21,False,False,False,3,"[1006,1007,1018,1022]",0.00014017712997016615,False,0.8212253534478341,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,0,"[23,1007,1019,1023]",0.001262872132343525,"[23,24,25,1012]",4.1477222125223254e-05,0.9671564356652217,True,3,0.25,80,43,0.5375,"[23,24,1019,1023]",0.0006672913225838489,0.000595580809759676,0.47160816562992053,0.48762345804538104,1007,24,0.0005158968929149619,True,43,0,1.0,4,4,1.0,0.030952380952380953,-0.01904761904761905,0.4845238095238095,11.75,20,False,False,False,4,"[23,24,25,1012]",4.1477222125223254e-05,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,291,377844654aeb57f97f5d8bc7afab370a12558f46d3e11af49fd2a1cd0ff3e1a7,15,"[1007,1011,1018,1023]",0.0004005386135851898,"[986,1015,1016,1021]",2.937701949876368e-05,0.9266562111557428,True,4,0.0,80,14,0.175,"[1007,1011,1018,1022]",7.316474205082239e-05,0.0003273738715343674,0.8173341106967678,0.8820251791949612,1023,1022,0.00036175487309485666,True,14,0,1.0,3,3,0.75,0.17857142857142858,-0.009523809523809525,0.4107142857142857,4.5,11,False,False,False,2,"[1006,1007,1018,1022]",4.063936051976542e-05,False,0.9696565021800739,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,0,"[993,1006,1018,1023]",0.0010397966799078728,"[27,1000,1011,1012]",3.358068015942767e-05,0.9677045707028002,True,4,0.0,80,45,0.5625,"[993,1012,1018,1023]",6.9349674011732e-05,0.0009704470058961408,0.9333045821824739,0.9644519726765958,1006,1012,0.0007338608502231851,True,45,0,1.0,4,4,1.0,-0.09047619047619049,-0.26666666666666666,0.5452380952380952,12.25,17,False,False,False,2,"[624,993,1012,1018]",5.511999868339021e-05,False,0.9785937427656215,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,244,55a9ba325e6e823a27b44bea1297c1d2b5d6f2b2d55e7131464c25b12dc44cc0,15,"[624,1006,1011,1015]",0.0010231684468975787,"[998,1008,1011,1017]",2.6161929616787407e-05,0.9744304765299254,True,3,0.25,80,56,0.7,"[624,1006,1007,1011]",0.0003272473743400931,0.0006959210725574856,0.6801627578211945,0.6980105550919787,1015,1007,0.0007744516891244098,True,56,0,1.0,4,4,1.0,-0.19285714285714287,-0.2761904761904762,0.5964285714285714,15.0,18,False,False,False,2,"[1006,1007,1011,1021]",3.7984818090753446e-05,False,0.988141613651422,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,0,"[23,24,1007,1023]",0.002244632021907718,"[24,1000,1011,1023]",4.8531800485488957e-05,0.9783787275545319,True,2,0.5,80,42,0.525,"[5,23,24,1023]",8.301711382504665e-05,0.0021616149080826716,0.9630152679749752,0.9842970220561134,1007,5,0.001190842509369519,True,42,0,1.0,3,3,0.75,-0.011904761904761904,-0.17142857142857143,0.5059523809523809,11.5,21,False,False,False,2,"[5,24,1018,1023]",5.7187250784610783e-05,False,0.996058717988054,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,288,cad87ae63165b17710db6d6fec1410c53ca65797e0c883f7987a0312173e6c94,15,"[834,1008,1022,1023]",0.0009497994890305609,"[999,1008,1011,1017]",3.578805174564777e-05,0.9623204137726208,True,3,0.25,80,51,0.6375,"[834,1008,1016,1022]",0.00024746284941683347,0.0007023366396137275,0.7394577989619543,0.768411215618954,1023,1016,7.30283981651973e-05,True,51,0,1.0,4,4,1.0,-0.0380952380952381,-0.3523809523809524,0.5190476190476191,13.75,21,False,False,False,3,"[834,1007,1018,1022]",6.425033990398701e-05,False,0.9688600306327818,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,0,"[0,23,1007,1023]",0.0002899509268065647,"[27,993,1012,1018]",8.464263092940414e-06,0.9708079460681042,True,4,0.0,80,2,0.025,"[23,25,1007,1023]",0.00028658431737981844,3.3666094267462447e-06,0.011610962806103445,0.011960102771232273,0,25,8.448318212076383e-07,True,2,0,1.0,1,1,0.25,0.21666666666666665,0.08571428571428572,0.39166666666666666,1.5,3,False,False,True,2,"[25,1007,1008,1023]",0.00028602754219714846,False,0.013938083451824748,True,True,True,False,True,False,True,True,False,True,True,False,True
qwen_k4,qwen,Qwen/Qwen3.5-4B,k4,4,passage_retrieval_en_e,139,fcea4051f93a35105d5534f420efe114ac9f29039f76836138a979db1e2c5d0d,15,"[811,1007,1010,1018]",0.00011361221643305168,"[1008,1011,1017,1018]",9.375090696822845e-06,0.9174816671026983,True,3,0.25,80,11,0.1375,"[1007,1010,1017,1018]",4.3544353291506335e-05,7.006786314154534e-05,0.61672824755456,0.6721968074873005,811,1017,4.448169213754061e-07,True,11,0,1.0,4,4,1.0,0.3142857142857143,0.20952380952380953,0.34285714285714286,3.75,5,False,False,False,3,"[1008,1011,1017,1018]",9.375090696822845e-06,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,0,"[8,1005,1012,1017,1023]",0.28472270622252105,"[124,326,436,925,1013]",0.006509231038874472,0.9771383493602113,True,5,0.0,95,29,0.30526315789473685,"[8,37,1005,1012,1023]",0.14120938828297902,0.14351331793954203,0.5040459183728789,0.5158388458532067,1017,37,0.06825639634610998,True,29,0,1.0,5,5,1.0,0.22105263157894733,0.010526315789473684,0.3894736842105263,6.8,20,False,False,False,9,"[124,326,436,925,1013]",0.006509231038874472,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,2wikimqa_e,193,8d15edbd820c60d383855b85ffa9dbd6b36cc8370f652799069eba187bfbd998,15,"[1007,1008,1020,1021,1023]",0.004351497269599824,"[836,1007,1010,1017,1022]",0.0005123963319962574,0.8822482699056413,True,4,0.2,95,51,0.5368421052631579,"[1005,1007,1008,1021,1023]",0.001750820233890239,0.0026006770357095855,0.5976510783721004,0.6774182492146125,1020,1005,0.00012101925050462045,True,51,0,1.0,5,5,1.0,0.08210526315789474,-0.021052631578947368,0.45894736842105266,11.2,19,False,False,False,4,"[1005,1008,1016,1021,1022]",0.0010786149682097874,False,0.8525126988281341,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,0,"[4,37,116,118,214]",0.015024676380510324,"[44,59,100,220,1019]",0.0010872476974988013,0.9276358658274227,True,5,0.0,95,23,0.24210526315789474,"[4,31,37,118,214]",0.0035073253584777474,0.011517351022032576,0.766562335876507,0.8263612524217753,116,31,0.002805885676983612,True,23,0,1.0,3,3,0.6,0.3389473684210526,-0.15789473684210525,0.33052631578947367,5.6,20,False,False,False,4,"[8,37,59,132,214]",0.003177716469338418,False,0.8500104417116975,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,2wikimqa_e,219,053482d986f19227d009878eda72ab365d5eb1669f787f7b41f1af67b3ac9368,15,"[0,1009,1019,1020,1023]",0.0014804182210053295,"[0,400,996,999,1022]",0.00016523824015682821,0.8883840810574343,True,4,0.2,95,45,0.47368421052631576,"[0,999,1009,1019,1020]",0.0004867978558088898,0.0009936203651964397,0.6711754496791368,0.7555014368112536,1023,999,0.00015272670749986452,True,45,0,1.0,5,5,1.0,0.11789473684210527,-0.4421052631578947,0.44105263157894736,10.0,20,False,False,False,5,"[0,400,996,999,1022]",0.00016523824015682821,True,1.0,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,0,"[8,150,358,1011,1015]",0.027528961051918033,"[42,88,150,357,1004]",0.0012285947068105484,0.9553708291245177,True,4,0.2,95,41,0.43157894736842106,"[8,150,358,379,1011]",0.012726130770885824,0.014802830281032209,0.5377184505116239,0.5628374178060033,1015,379,0.003502288765276556,True,41,0,1.0,5,5,1.0,0.19789473684210526,0.021052631578947368,0.40105263157894744,9.2,20,False,False,False,3,"[32,357,358,379,1011]",0.0038790477050354433,False,0.8992237232194317,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,hotpotqa_e,144,c0d83841f1addb5e96b2fdfd256d4964399b57bde414290c0ed30afa9b335371,15,"[21,32,987,1004,1023]",0.004398665131680867,"[194,696,1004,1019,1022]",0.00014575886441853665,0.9668629322635347,True,4,0.2,95,49,0.5157894736842106,"[21,32,987,1004,1022]",0.0009084397107722405,0.0034902254209086265,0.7934737736161567,0.8206683151649484,1023,1022,0.0022492932870688894,True,49,0,1.0,5,5,1.0,-0.11368421052631579,-0.24210526315789474,0.5568421052631579,10.8,20,False,False,False,3,"[21,194,470,1004,1022]",0.00016568439399501292,False,0.9953148439386362,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,0,"[32,1006,1007,1019,1022]",0.0032819671127691675,"[0,45,329,1007,1023]",0.0004053053989561173,0.8765053441945858,True,4,0.2,95,14,0.14736842105263157,"[4,32,1006,1019,1022]",0.0024516606780033336,0.0008303064347658339,0.25299047986658857,0.2886354105451115,1007,4,9.762443249447883e-05,True,14,0,1.0,4,4,0.8,0.2673684210526316,0.05263157894736842,0.3663157894736842,3.8,9,False,False,False,2,"[4,8,32,1006,1019]",0.0016267025985107555,False,0.5754115982112956,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,hotpotqa_e,277,15260cb81bdfca782e06626e35da264dace06c9fbb6769830c8b9fb5b9450fa9,15,"[988,1002,1005,1022,1023]",0.0020375014050429655,"[2,32,979,1005,1022]",0.0003649735893889473,0.8208719814937988,True,3,0.4,95,53,0.5578947368421052,"[988,1002,1005,1020,1022]",0.0004590014973289765,0.001578499907713989,0.7747233468438774,0.9437809601371199,1023,1020,0.0012435376039156899,True,53,0,1.0,5,5,1.0,0.09052631578947369,0.021052631578947368,0.45473684210526316,11.6,20,False,False,False,2,"[979,988,1002,1020,1022]",0.0004109462393224197,False,0.9725130730244416,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,0,"[0,322,1007,1010,1019]",0.005906949091676325,"[27,993,1000,1012,1023]",5.2238074820398273e-05,0.9911565049893508,True,5,0.0,95,95,1.0,"[0,322,1010,1011,1019]",0.0010579661451473104,0.004848982946529015,0.8208946566615708,0.8282190073205349,1007,1011,0.0004598822254940593,True,95,0,1.0,5,5,1.0,0.05052631578947368,-0.23157894736842105,0.4747368421052632,20.0,20,False,False,False,8,"[27,991,1008,1011,1012]",5.5483326060713854e-05,False,0.9994457025750763,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,passage_retrieval_en_e,133,6206e658f961116a1938398c0b777bdc5fe50150cd4f20710fd9f655cc4fcf54,15,"[1006,1007,1010,1022,1023]",0.00043172810021425333,"[999,1007,1018,1020,1022]",3.881046320168593e-05,0.9101043847217137,True,3,0.4,95,18,0.18947368421052632,"[1006,1007,1010,1011,1023]",0.0003163153607677785,0.00011541273944647482,0.2673273743108198,0.29373265176890845,1022,1011,2.5626078392129425e-05,True,18,0,1.0,3,3,0.6,0.1326315789473684,-0.031578947368421054,0.4336842105263158,4.6,17,False,False,False,4,"[1007,1011,1016,1017,1021]",0.00012156166826527029,False,0.7893929992739482,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,0,"[2,23,1007,1008,1022]",0.0016827152736135953,"[2,24,27,1012,1023]",1.4095995461500199e-05,0.9916230655996666,True,4,0.2,95,31,0.3263157894736842,"[2,23,24,1008,1022]",0.0001953809073657098,0.0014873343662478856,0.8838895026214784,0.8913563361769542,1007,24,0.0012564771367799476,True,31,0,1.0,5,5,1.0,0.10315789473684212,-0.06315789473684211,0.44842105263157894,7.2,13,False,False,False,3,"[0,23,24,1008,1012]",3.152597233823345e-05,False,0.9895542517667445,True,True,True,False,True,True,False,True,True,False,True,True,False
qwen_k5stress,qwen,Qwen/Qwen3.5-4B,k5stress,5,passage_retrieval_en_e,229,3976b94aaf9b3d3177f4cb44aefb8ed52c3e92252bf7fb52d11dda3f8e3dc1ed,15,"[1007,1018,1021,1022,1023]",0.00021434280627309057,"[1007,1009,1018,1020,1022]",1.1754073571403321e-05,0.9451622670441868,True,2,0.6,95,32,0.3368421052631579,"[27,1007,1018,1021,1022]",3.1055314416780365e-05,0.0001832874918563102,0.8551138013131483,0.9047269777150035,1023,27,0.0005736852208248769,True,32,0,1.0,4,4,0.8,0.11368421052631579,-0.24210526315789474,0.4431578947368421,7.4,20,False,False,False,3,"[22,1007,1008,1018,1022]",1.2225772686417825e-05,False,0.9976716419085899,True,True,True,False,True,True,False,True,True,False,True,True,False


==> figure_data/unbounded_family.csv <==
delta,rank_loss,optimal_loss,ratio
0.001,0.02828293147615919,3.080190228777193e-10,91822028.43162467
0.0010598698188825015,0.02828185591418418,3.459970097727594e-10,81740174.38115685
0.0011233240329780276,0.028280715995590833,3.8865717027465683e-10,72765198.11947732
0.0011905772393787832,0.02827950787193302,4.365765765911459e-10,64775595.82500641
0.001261856883066021,0.02827822746492047,4.90403294971024e-10,57663208.53653994
0.0013374040261108216,0.02827687045273077,5.508655723321184e-10,51331707.53986158
0.0014174741629268048,0.028275432255506154,6.187813170798885e-10,45695355.491567984
0.0015023380843318596,0.028273908019991426,6.950688739026876e-10,40677850.9030889
0.0015922827933410922,0.02827229260326557,7.807602577069569e-10,36211234.27350092
0.001687612475788147,0.02827058055550894,8.770141215993217e-10,32235034.601215716
0.001788649529057435,0.028268766101754973,9.85132365046141e-10,28695398.81620978
0.0018957356524063754,0.028266843122561666,1.106576616874622e-09,25544406.6786786
0.002009233002565048,0.02826480513354507,1.242989141486762e-09,22739382.179748587
0.002129525418521362,0.02826264526370699,1.396214250934917e-09,20242341.205715444
0.002257019719633919,0.028260356232483994,1.5683230753059786e-09,18019473.58771752
0.0023921470814626386,0.028257930325451614,1.7616422564918578e-09,16040674.672350664
0.0025353644939701114,0.02825535936859539,1.9787846861477786e-09,14279147.987344611
0.002687156307025227,0.0282526347010784,2.222684976281147e-09,12711038.677351788
0.002848035868435802,0.028249747146406316,2.4966389621068825e-09,11315111.065384762
0.003018547260049921,0.028246686981911157,2.8043482238253808e-09,10072460.595988382
0.0031992671377973846,0.028243443906446588,3.1499699804934885e-09,8966258.117171593
0.0033908066818940526,0.02824000700619992,3.538172957681738e-09,7981522.481790483
0.003593813663804626,0.028236364718513624,3.974200500202486e-09,7104917.005841797
0.0038089746369540716,0.02823250479359908,4.46394074089694e-09,6324569.798820027
0.004037017258596553,0.02822841425402874,5.014006406871578e-09,5629911.883507441
0.004278712750694267,0.02822407935188277,5.631823631006009e-09,5011534.664632443
0.004534878508128582,0.02821948552341179,6.325731463506279e-09,4461062.8330039885
0.004806380863064389,0.028214617341090115,7.105094635717239e-09,3971040.3291823193
0.0050941380148163806,0.028209458462902324,7.980428897259791e-09,3534829.8726887344
0.005399123135125903,0.028203991578717957,8.963542489022117e-09,3146522.88570731
0.00572236765935022,0.0281981983535978,1.0067694717573315e-08,2800859.496104646
0.006064964774694602,0.028192059367857163,1.13077740314671e-08,2493157.2995184315
0.006428073117284319,0.028185554053714278,1.2700497613690092e-08,2219248.009883689
0.006812920690579615,0.028178660628348173,1.4264635284104752e-08,1975421.037209972
0.007220809018385464,0.02817135602315863,1.6021261382602534e-08,1758373.1611638186
0.0076531175465013425,0.028163615809046687,1.799403701367868e-08,1565163.8255293858
0.008111308307896872,0.028155414117492044,2.020952629255276e-08,1393175.3624461428
0.008596930867190787,0.028146723557218648,2.2697551805238563e-08,1240077.5113870397
0.009111627561154887,0.028137515126219165,2.549159306813989e-08,1103795.8691324876
0.009657139052966049,0.028127758118902797,2.8629233606958064e-08,982483.7962852981
0.010235310218990263,0.028117420028123764,3.215266235832956e-08,874497.4122131937
0.010848096388007426,0.02810646644183497,3.6109236085134016e-08,778373.3329491912
0.011497569953977356,0.028094860934107936,4.055210958176669e-08,692808.8630619635
0.012185927384710879,0.028082564950246986,4.554094318547883e-08,616644.3421224834
0.01291549665014884,0.028069537685721003,5.114269565955216e-08,548847.4419216173
0.013688745095370805,0.02805573595862493,5.7432512571509923e-08,488499.1915283593
0.014508287784959394,0.028041114075380572,6.449472293348208e-08,434781.5263010175
0.01537689634694013,0.02802562368937858,7.242395556801448e-08,386966.2112428984
0.016297508346206444,0.02800921365225371,8.132639055653769e-08,344404.97679264215
0.017273237219129888,0.02799182985749141,9.132116088297253e-08,306520.74050353735
0.01830738280295368,0.027973415076051177,1.0254192363654696e-07,272799.7884572664
0.019403442495579147,0.027953908783697735,1.1513861866534192e-07,242784.81979141713
0.020565123083486514,0.02793324697973202,1.2927943928379016e-07,216068.7510286445
0.021796353277791215,0.027911361996813697,1.4515303768691291e-07,192289.20346136307
0.02310129700083159,0.027888182301575765,1.6297099499933327e-07,171123.59350625463
0.024484367468222266,0.0278636322857487,1.829705847616425e-07,152284.76381625448
0.02595024211399736,0.027837632047508918,2.0541786589664502e-07,135517.0930532171
0.02750387840931946,0.027810097162802763,2.306111427504093e-07,120593.03306476247
0.029150530628251757,0.027780938446409432,2.588848343509681e-07,107310.02654542148
0.03089576761729402,0.027750061702538308,2.906138009735749e-07,95487.7628301678
0.03274549162877728,0.027717367464789217,3.262181808577223e-07,84965.73487079171
0.03470595828181067,0.027682750725356912,3.6616879386700235e-07,75601.06483408216
0.036783797718286326,0.027646100653398058,4.1099317879065146e-07,67266.56810885957
0.038986037025490715,0.027607300302559815,4.6128233447241887e-07,59849.03006124229
0.04132012400115337,0.02756622630771713,5.176982450524165e-07,53247.67192310275
0.04379395234130494,0.027522748571080495,5.809822761699873e-07,47372.7851949613
0.046415888336127795,0.027476729937911035,6.519645408695153e-07,42144.51586778896
0.04919479916408218,0.027428025862207887,7.315743398440659e-07,37491.78226788837
0.052140082879996844,0.027376484062863166,8.208517953250656e-07,33351.311672555705
0.0552617001985409,0.027321944170932394,9.209608085215956e-07,29666.782688388117
0.05857020818056667,0.0272642373688451,1.03320348223272e-06,26388.06182682229
0.062076795936247604,0.027203186022576688,1.1590361649153078e-06,23470.523911188277
0.0657933224657568,0.027138603308036087,1.3000872880537155e-06,20874.447090905487
0.0697323567654597,0.027070292833178775,1.4581771833055966e-06,18564.474292357332
0.07390722033525779,0.026998048257647556,1.6353400824104685e-06,16509.133817507125
0.0783320322308388,0.026921652912068425,1.8338485220540193e-06,14680.412579504971
0.08302175681319744,0.02684087941951286,2.0562403948732873e-06,13053.376193967286
0.0879922543569107,0.02675548932204167,2.305348903049978e-06,11605.830807928527
0.093260334688322,0.02666523271570915,2.5843356985083533e-06,10318.022047638777
0.0988438140350333,0.026569847897947148,2.8967275058859447e-06,9172.367039688443
0.10476157527896651,0.02646906103179664,3.246456552308426e-06,8153.215854059573
0.11103363181676379,0.026362585832128027,3.63790514253462e-06,7246.639150618576
0.11768119524349979,0.02625012327967733,4.075954742453964e-06,6440.2391435468235
0.12472674708860454,0.026131361369531,4.5660399475111295e-06,5722.98132953803
0.13219411484660287,0.02600597490154851,5.11420773202599e-06,5085.044695915443
0.14010855255980173,0.02587362532115645,5.727182386235747e-06,4517.688380823885
0.1484968262254465,0.02573396062000267,6.412436556771329e-06,4013.1329787315285
0.15738730431619027,0.025586615307069425,7.178268808652574e-06,3564.4548830809617
0.1668100537200059,0.025431210462095954,8.033888122157586e-06,3165.4922343212984
0.176796941424003,0.02526735388446524,8.989505722585382e-06,2810.761199137248
0.1873817422860383,0.025094640352159588,1.0056434615971616e-05,2495.381445856001
0.19860025325859118,0.0249126520069031,1.1247197158879211e-05,2215.0098068864704
0.21049041445120198,0.02472095888324155,1.25756409340655e-05,1965.7812283965768
0.22309243744089832,0.02451911960102706,1.4057063118579744e-05,1744.2562073025927
0.23644894126454072,0.024306682242576944,1.5708343422148703e-05,1547.3740030603492
0.250605096553008,0.024083185437641548,1.7548085532120166e-05,1372.4109899942919
0.26560877829466867,0.023848159681251684,1.9596766821396616e-05,1216.943585572147
0.281510727744773,0.023601128911450404,2.1876895848803443e-05,1078.815252152936
0.298364724028334,0.023341612375873486,2.441317690557725e-05,956.1071246954771
0.31622776601683794,0.023069126818034216,2.723268052090338e-05,847.1118662126086

